Alakazam: Symbolic Tensor Algebra for Field Theory in Julia

We present "Alakazam", a Julia package for performing symbolic manipulations of tensor expressions arising in the study of field theories and quantum mechanics. This will serve as a powerful tool for studying spacetime and supersymmetric structures, including support for calculations in superspace. The package implements many key features such as raising and lowering indices, simplification of terms with dummy indices, replacement patterns, differential and variational calculus, bosonic and fermionic grading, gamma matrix identities, and Lie brackets and commutators. We present notable speed improvements over established systems. Some possible applications include the study of descendants and invariants.

==> ims/chaink.csv <==
n,chaink
2,1036.266
3,1039.937
4,1045.225
5,1041.101
6,1040.869
7,1033.950
8,1040.140
9,1037.864
10,1040.327
11,1035.646
12,1039.979
13,1041.421
14,1041.643
15,1037.334
16,1034.741
17,1041.887
18,1039.296
19,1045.327
20,1038.117
21,1034.171
22,1035.748
23,1038.246
24,1035.596
25,1042.548
26,1036.662
27,1042.693
28,1044.169
29,1048.574
30,1070.221
31,1053.275
32,1052.659
33,1048.501
34,1049.385
35,1048.369
36,1049.079
37,1063.433
38,1052.147
39,1055.178
40,1050.929
41,1063.671
42,1059.259
43,1058.060
44,1058.552
45,1063.161
46,1059.947
47,1071.640
48,1070.709
49,1072.259
50,1064.902
51,1073.746
52,1087.704
53,1086.182
54,1074.512
55,1090.196
56,1083.983
57,1084.436
58,1093.402
59,1097.581
60,1102.232
61,1091.075
62,1087.668
63,1093.961
64,1097.145
65,1112.143
66,1103.364
67,1105.836
68,1114.191
69,1105.172
70,1125.272
71,1113.190
72,1123.034
73,1122.778
74,1123.273
75,1142.552
76,1123.644
77,1140.937
78,1133.344
79,1148.807
80,1148.165
81,1137.001
82,1148.768
83,1146.446
84,1145.590
85,1157.737
86,1153.521
87,1157.712
88,1151.134
89,1155.576
90,1161.540
91,1173.667
92,1174.893
93,1168.073
94,1173.727
95,1193.464
96,1185.869
97,1193.517
98,1187.117
99,1181.756
100,1209.860
101,1209.055
102,1210.183
103,1214.258
104,1211.237
105,1224.628
106,1226.371
107,1224.799
108,1242.965
109,1229.898
110,1235.460
111,1247.187
112,1245.131
113,1269.025
114,1254.406
115,1267.297
116,1251.336
117,1281.873
118,1258.304
119,1290.395
120,1277.386
121,1267.659
122,1288.132
123,1297.776
124,1291.571
125,1297.608
126,1311.068
127,1284.252
128,1313.268
129,1315.166
130,1331.090
131,1334.517
132,1334.885
133,1338.530
134,1352.548
135,1344.587
136,1334.949
137,1363.183
138,1340.109
139,1366.792
140,1364.882
141,1378.770
142,1377.386
143,1386.227
144,1387.763
145,1389.847
146,1401.202
147,1396.760
148,1408.354
149,1420.511
150,1422.426
151,1414.586
152,1421.494
153,1445.282
154,1440.359
155,1445.366
156,1453.167
157,1430.158
158,1458.166
159,1430.237
160,1461.835
161,1487.850
162,1487.963
163,1494.332
164,1495.700
165,1487.962
166,1489.855
167,1515.387
168,1529.902
169,1519.232
170,1539.860
171,1526.832
172,1522.777
173,1506.495
174,1533.739
175,1542.599
176,1523.092
177,1537.829
178,1565.041
179,1547.511
180,1579.625
181,1575.706
182,1586.129
183,1593.679
184,1588.223
185,1657.597
186,1612.960
187,1623.476
188,1617.432
189,1602.187
190,1635.812
191,1627.893
192,1673.877
193,1645.794
194,1689.333
195,1683.431
196,1671.753
197,1695.639
198,1685.689
199,1702.748
200,1722.304
201,1708.206
202,1726.592
203,1734.079
204,1722.335
205,1746.848
206,1772.224
207,1750.876
208,1782.763
209,1780.387
210,1807.240
211,1790.626
212,1817.882
213,1820.801
214,1823.722
215,1812.846
216,1856.649
217,1822.315
218,1842.686
219,1826.418
220,1872.307
221,1875.324
222,1871.674
223,1893.367
224,1896.736
225,1910.765
226,1885.574
227,1918.834
228,1947.438
229,1935.162
230,1973.318
231,1950.483
232,1975.933
233,1981.579
234,2005.637
235,1979.538
236,2000.589
237,2005.561
238,2014.587
239,2025.014
240,1984.254
241,2045.917
242,2028.478
243,2069.629
244,2086.995
245,2069.086
246,2078.318
247,2077.370
248,2119.973
249,2124.777
250,2132.583
251,2152.767
252,2147.574
253,2117.222
254,2158.647
255,2147.032
256,2195.828
257,2205.451
258,2196.235
259,2197.765
260,2224.783
261,2217.487
262,2251.999
263,2290.590
264,2253.872
265,2266.602
266,2271.791
267,2264.731
268,2301.845
269,2316.224
270,2330.426
271,2325.027
272,2357.148
273,2362.718
274,2397.078
275,2372.636
276,2358.951
277,2397.354
278,2436.118
279,2430.459
280,2406.634
281,2443.024
282,2457.243
283,2453.416
284,2464.041
285,2493.270
286,2502.075
287,2522.227
288,2533.142
289,2523.589
290,2542.555
291,2535.161
292,2530.112
293,2581.028
294,2585.382
295,2612.183
296,2586.820
297,2620.337
298,2640.366
299,2649.967
300,2601.244
301,2637.156
302,2685.113
303,2654.134
304,2674.145
305,2704.407
306,2712.249
307,2641.274
308,2637.371
309,2583.273
310,2656.795
311,2658.447
312,2700.029
313,2684.658
314,2715.286
315,2726.826
316,2807.919
317,2742.577
318,2707.709
319,2728.422
320,2771.913
321,2805.175
322,2791.483
323,2780.939
324,2821.372
325,2761.092
326,2876.196
327,2825.004
328,2857.141
329,2858.249
330,2884.929
331,2873.135
332,2876.764
333,2897.024
334,2930.699
335,2928.136
336,2929.818
337,2953.106
338,2972.359
339,2968.283
340,2993.129
341,3004.633
342,3074.225
343,3074.128
344,3090.225
345,3082.083
346,3083.504
347,3085.268
348,3151.436
349,3155.750
350,3183.254
351,3199.521
352,3202.574
353,3230.139
354,3179.372
355,3230.799
356,3250.635
357,3256.628
358,3179.415
359,3306.988
360,3264.211
361,3345.745
362,3325.094
363,3353.609
364,3327.343
365,3271.009
366,3363.513
367,3346.658
368,3397.860
369,3415.066
370,3438.009
371,3428.338
372,3411.797
373,3466.302
374,3466.594
375,3497.454
376,3489.474
377,3529.394
378,3557.475
379,3539.155
380,3554.846
381,3540.043
382,3602.906
383,3566.910
384,3612.765
385,3605.243
386,3655.533
387,3654.103
388,3625.865
389,3648.135
390,3677.889
391,3712.627
392,3719.549
393,3718.775
394,3753.925
395,3765.703
396,3753.157
397,3793.115
398,3811.679
399,3827.568
400,3840.692
401,3853.618
402,3828.388
403,3898.487
404,3871.715
405,3910.147
406,3933.049
407,3907.493
408,3955.181
409,3968.984
410,4007.416
411,4017.548
412,3969.843
413,4041.670
414,4057.171
415,4024.774
416,4144.637
417,4115.505
418,4058.404
419,4105.887
420,4130.934
421,4142.839
422,4159.887
423,4143.413
424,4145.272
425,4148.420
426,4211.306
427,4233.032
428,4281.184
429,4275.104
430,4277.094
431,4309.084
432,4332.868
433,4330.407
434,4324.620
435,4335.212
436,4353.330
437,4331.877
438,4407.493
439,4394.314
440,4408.922
441,4398.440
442,4419.090
443,4485.660
444,4452.199
445,4537.657
446,4498.601
447,4513.124
448,4547.289
449,4525.464
450,4554.011
451,4587.665
452,4614.879
453,4622.430
454,4642.117
455,4722.122
456,4649.095
457,4682.856
458,4691.730
459,4716.828
460,4715.281
461,4770.356
462,4786.552
463,4793.384
464,4793.425
465,4795.093
466,4839.078
467,4821.219
468,4869.626
469,4897.834
470,4896.025
471,4931.143
472,4943.766
473,4981.795
474,4962.189
475,5015.472
476,4995.982
477,5058.149
478,4990.632
479,5038.816
480,5077.144
481,5122.152
482,5119.705
483,5117.685
484,5149.832
485,5176.866
486,5171.872
487,5225.170
488,5271.673
489,5164.398
490,5244.067
491,5237.816
492,5288.615
493,5308.339
494,5311.785
495,5388.630
496,5334.677
497,5401.937
498,5341.105
499,5471.062
500,5470.042
501,5449.682
502,5484.115
503,5442.699
504,5497.857
505,5521.431
506,5532.796
507,5560.090
508,5542.677
509,5501.586
510,5601.402
511,5593.337
512,5741.687
513,5684.834
514,5678.635
515,5725.560
516,5721.664
517,5812.630
518,5864.510
519,5795.821
520,5838.712
521,5962.201
522,5813.534
523,5860.270
524,5943.234
525,5989.934
526,5957.879
527,5971.638
528,5990.383
529,6006.312
530,6003.150
531,6043.773
532,5996.459
533,6049.986
534,6182.247
535,6101.300
536,6134.456
537,6154.509
538,6162.443
539,6132.355
540,6172.688
541,6330.219
542,6275.699
543,6296.100
544,6330.588
545,6282.084
546,6375.082
547,6399.778
548,6437.160
549,6455.169
550,6381.005
551,6462.037
552,6493.125
553,6562.442
554,6552.447
555,6575.853
556,6580.658
557,6655.543
558,6637.770
559,6655.131
560,6669.904
561,6760.253
562,6744.878
563,6812.895
564,6786.298
565,6847.925
566,6854.112
567,6905.981
568,6843.836
569,6963.067
570,6952.773
571,6946.627
572,6966.126
573,7091.967
574,7201.077
575,7049.717
576,7123.200
577,7162.869
578,7160.166
579,6780.831
580,6803.653
581,6828.386
582,6848.418
583,6833.410
584,6889.734
585,6937.574
586,6885.660
587,6893.915
588,6923.321
589,6978.722
590,6996.304
591,7019.564
592,7121.324
593,7125.871
594,7089.087
595,7120.529
596,7205.301
597,7165.044
598,7181.509
599,7183.666
600,7271.315
601,7271.220
602,7304.474
603,7305.454
604,7272.601
605,7365.694
606,7369.316
607,7419.419
608,7459.935
609,7471.436
610,7525.929
611,7558.822
612,7579.068
613,7529.529
614,7582.885
615,7643.879
616,7656.324
617,7700.191
618,7700.250
619,7782.100
620,7816.420
621,7802.851
622,7825.414
623,7765.221
624,7876.322
625,7813.669
626,7934.915
627,7861.354
628,7927.616
629,7884.739
630,7993.126
631,8016.602
632,8042.168
633,8089.702
634,8102.201
635,8149.319
636,8145.365
637,8164.780
638,8209.099
639,8266.151
640,8322.216
641,8279.181
642,8305.930
643,8244.636
644,8429.442
645,8394.975
646,8462.191
647,8463.857
648,8475.564
649,8533.657
650,8612.632
651,8716.848
652,8641.478
653,8601.278
654,8633.203
655,8657.332
656,8793.856
657,8769.768
658,8703.692
659,8803.390
660,8808.876
661,8884.332
662,9041.413
663,9043.930
664,8965.373
665,8958.690
666,9026.822
667,9043.144
668,9071.827
669,9041.961
670,9094.699
671,9059.664
672,9180.033
673,9199.924
674,9162.301
675,9233.069
676,9280.582
677,9357.266
678,9276.215
679,9252.305
680,9380.723
681,9242.370
682,9379.033
683,9581.577
684,9643.030
685,9769.985
686,9653.966
687,9753.124
688,9803.585
689,9819.159
690,9833.310
691,9763.736
692,9915.942
693,9969.371
694,10008.162
695,9882.377
696,10069.569
697,10035.542
698,10032.682
699,10313.170
700,10195.696
701,10093.697
702,10190.295
703,10180.656
704,10132.424
705,10184.642
706,10347.416
707,10258.369
708,10357.265
709,10376.596
710,10309.272
711,10461.424
712,10425.357
713,10507.601
714,10516.485
715,10640.615
716,10598.996
717,10625.187
718,10702.517
719,10661.317
720,10742.244
721,10725.266
722,10830.578
723,10781.996
724,10826.251
725,10903.903
726,11101.443
727,10825.885
728,10955.942
729,10921.953
730,11172.681
731,10986.786
732,11003.230
733,11129.593
734,11117.847
735,11175.843
736,11111.039
737,11267.321
738,11271.970
739,11415.433
740,11308.572
741,11334.554
742,11330.932
743,11391.553
744,11402.281
745,11403.828
746,11444.449
747,11522.539
748,11608.763
749,11580.542
750,11585.963
751,11655.539
752,11818.651
753,11787.758
754,11776.934
755,11862.071
756,11972.419
757,11991.985
758,11987.429
759,11936.438
760,12114.377
761,12135.153
762,12135.489
763,12095.082
764,12146.528
765,12162.541
766,12265.439
767,12271.710
768,12194.195
769,12301.854
770,12460.467
771,12437.683
772,12476.611
773,12466.680
774,12442.862
775,12445.868
776,12602.108
777,12569.507
778,12558.129
779,12706.257
780,12614.221
781,12694.545
782,12856.336
783,12801.100
784,12895.931
785,12965.363
786,12846.373
787,13001.283
788,12846.500
789,13025.049
790,13097.652
791,13066.872
792,13119.436
793,13141.481
794,13085.325
795,13141.990
796,13127.374
797,13319.253
798,13304.260
799,13300.385
800,13338.912
801,13382.492
802,13453.541
803,13477.311
804,13430.755
805,13561.204
806,13518.240
807,13455.101
808,13578.802
809,13595.328
810,13622.276
811,13703.390
812,13725.464
813,13709.153
814,13810.587
815,13775.932
816,13812.924
817,13908.306
818,13979.445
819,14071.431
820,14073.933
821,14208.428
822,14106.570
823,14163.607
824,14171.619
825,14271.726
826,14277.964
827,14328.766
828,14227.861
829,14277.003
830,14521.842
831,14598.655
832,14542.195
833,14541.741
834,14513.650
835,14532.673
836,14476.497
837,14681.520
838,14556.710
839,14762.746
840,14744.172
841,14795.550
842,14784.414
843,14810.276
844,14918.703
845,14908.069
846,14992.478
847,14949.332
848,15111.713
849,15105.605
850,15114.789
851,15089.535
852,15100.405
853,15221.836
854,15278.076
855,15402.804
856,15649.478
857,15368.071
858,15354.625
859,15459.442
860,15480.272
861,15496.951
862,15569.580
863,15686.950
864,15696.056
865,15646.140
866,15604.963
867,15767.620
868,15753.089
869,15826.246
870,15881.282
871,15954.835
872,15804.472
873,16121.933
874,16100.398
875,16084.041
876,16195.716
877,16120.647
878,16167.663
879,16319.564
880,16378.139
881,16247.922
882,16298.501
883,16398.852
884,16329.460
885,16236.553
886,16314.798
887,16455.977
888,16500.201
889,16865.625
890,16380.212
891,16602.209
892,16621.226
893,16784.278
894,16873.015
895,16808.378
896,16886.132
897,16939.639
898,16844.251
899,16858.920
900,16966.359
901,16980.967
902,17012.021
903,17076.180
904,16964.494
905,16945.186
906,17039.618
907,17189.228
908,17404.708
909,17182.446
910,17323.109
911,17149.251
912,17444.751
913,17583.809
914,17656.461
915,17681.942
916,17603.809
917,17717.568
918,17899.134
919,17657.757
920,17765.325
921,17859.632
922,17789.158
923,18149.192
924,18001.996
925,17892.044
926,17989.963
927,18130.935
928,18051.977
929,18256.812
930,18278.609
931,18250.425
932,18214.074
933,18423.919
934,18236.628
935,18528.891
936,18485.869
937,18519.650
938,18525.190
939,18602.538
940,18623.399
941,18551.466
942,18849.413
943,18763.797
944,18774.985
945,18866.047
946,19053.718
947,18896.089
948,18873.972
949,19216.921
950,19129.997
951,19063.007
952,19250.559
953,19078.935
954,19258.734
955,19471.669
956,19621.800
957,19722.121
958,19417.825
959,19420.796
960,19543.016
961,19468.826
962,19588.558
963,19552.717
964,19683.076
965,19736.889
966,19631.926
967,19656.124
968,19635.800
969,19676.404
970,19741.288
971,19797.931
972,19885.448
973,19986.595
974,19942.203
975,20093.395
976,20007.821
977,20101.905
978,20202.870
979,20067.886
980,20274.644
981,20798.575
982,20206.832
983,20317.501
984,20379.784
985,20778.140
986,22666.162
987,21327.689
988,20788.569
989,21545.857
990,20871.303
991,20649.004
992,22982.780
993,21177.285
994,21046.065
995,20734.004
996,20815.300
997,21209.445
998,21070.907
999,21584.999


==> ims/nameclass.csv <==
n,nameclass
1,566.479
2,575.295
3,568.744
4,572.687
5,565.994
6,576.215
7,584.810
8,571.749
9,581.682
10,572.409
11,566.135
12,574.830
13,576.754
14,574.864
15,582.425
16,577.881
17,577.664
18,582.837
19,578.269
20,565.288
21,573.626
22,575.738
23,583.828
24,575.329
25,582.769
26,581.213
27,580.038
28,586.186
29,584.360
30,576.644
31,588.062
32,582.903
33,579.211
34,564.420
35,581.307
36,588.310
37,585.625
38,580.470
39,584.296
40,579.430
41,583.334
42,586.143
43,591.652
44,586.374
45,583.731
46,584.010
47,595.416
48,585.580
49,588.239
50,588.809
51,584.897
52,596.286
53,577.210
54,590.788
55,596.165
56,589.793
57,593.561
58,597.123
59,592.209
60,592.127
61,596.890
62,586.501
63,589.912
64,592.853
65,590.188
66,589.243
67,601.062
68,596.109
69,596.961
70,592.975
71,594.940
72,592.861
73,596.156
74,604.374
75,587.732
76,599.377
77,601.895
78,597.826
79,596.858
80,591.118
81,601.612
82,593.448
83,605.818
84,594.521
85,605.023
86,599.740
87,596.840
88,608.982
89,599.833
90,602.283
91,602.020
92,604.284
93,596.461
94,605.901
95,600.825
96,609.717
97,605.926
98,593.760
99,598.964
100,604.500
101,608.197
102,596.862
103,597.334
104,610.305
105,604.215
106,605.652
107,602.304
108,609.413
109,601.574
110,603.738
111,606.481
112,600.420
113,603.650
114,600.145
115,607.074
116,600.897
117,603.571
118,610.856
119,602.444
120,602.849
121,616.924
122,605.327
123,612.021
124,607.323
125,613.703
126,618.687
127,612.704
128,619.398
129,611.938
130,618.421
131,612.761
132,616.990
133,612.829
134,612.022
135,611.907
136,605.957
137,616.593
138,612.640
139,612.378
140,618.748
141,616.278
142,615.651
143,622.160
144,633.842
145,635.172
146,627.751
147,614.270
148,620.832
149,613.619
150,618.286
151,609.542
152,620.702
153,615.349
154,617.274
155,620.765
156,619.148
157,625.478
158,622.111
159,623.812
160,624.928
161,624.176
162,613.074
163,627.580
164,621.052
165,628.770
166,631.461
167,620.020
168,623.794
169,628.232
170,623.660
171,618.054
172,622.101
173,629.496
174,616.736
175,630.558
176,635.910
177,615.425
178,633.450
179,629.794
180,637.295
181,621.622
182,627.825
183,631.550
184,635.230
185,626.833
186,638.227
187,633.465
188,631.799
189,635.809
190,643.930
191,624.599
192,626.132
193,638.008
194,637.495
195,629.209
196,634.087
197,628.363
198,632.736
199,630.947
200,636.607
201,623.822
202,632.707
203,632.002
204,641.019
205,637.131
206,644.469
207,636.490
208,641.194
209,626.342
210,640.947
211,632.854
212,642.990
213,644.324
214,636.460
215,644.197
216,636.628
217,639.571
218,636.174
219,637.094
220,645.754
221,638.735
222,645.197
223,645.505
224,642.266
225,639.410
226,642.984
227,638.111
228,635.586
229,666.786
230,643.399
231,643.388
232,655.765
233,646.395
234,646.417
235,649.039
236,651.559
237,656.069
238,652.904
239,637.574
240,631.853
241,653.195
242,649.817
243,652.340
244,638.545
245,657.553
246,655.756
247,636.654
248,658.450
249,651.244
250,649.141
251,656.637
252,657.264
253,655.560
254,654.768
255,657.590
256,656.768
257,643.898
258,652.815
259,662.507
260,659.077
261,653.712
262,650.714
263,644.467
264,658.782
265,651.405
266,652.501
267,660.777
268,675.268
269,656.278
270,664.330
271,655.666
272,658.402
273,657.112
274,660.399
275,659.396
276,671.154
277,662.419
278,653.703
279,659.037
280,658.753
281,660.937
282,666.331
283,671.619
284,658.455
285,670.097
286,672.162
287,666.587
288,670.859
289,667.158
290,667.487
291,665.121
292,672.057
293,670.746
294,675.152
295,670.996
296,660.799
297,670.349
298,682.314
299,667.258
300,670.859
301,672.701
302,678.265
303,674.198
304,673.922
305,674.801
306,675.523
307,671.891
308,661.624
309,683.093
310,681.302
311,681.324
312,672.204
313,674.879
314,676.109
315,674.453
316,673.143
317,677.199
318,670.803
319,669.728
320,678.900
321,675.388
322,681.503
323,678.476
324,681.732
325,683.231
326,676.499
327,671.618
328,671.291
329,669.218
330,672.814
331,682.507
332,672.865
333,674.833
334,669.849
335,691.695
336,674.184
337,685.474
338,687.404
339,677.660
340,683.986
341,689.430
342,682.454
343,686.492
344,692.141
345,687.338
346,683.365
347,688.525
348,674.626
349,688.002
350,684.854
351,685.960
352,690.601
353,685.270
354,683.439
355,686.528
356,688.412
357,696.443
358,681.833
359,685.899
360,687.990
361,685.913
362,688.067
363,690.101
364,697.144
365,692.874
366,713.281
367,694.987
368,693.550
369,692.362
370,691.306
371,686.605
372,687.089
373,690.582
374,689.032
375,696.416
376,675.164
377,694.849
378,697.338
379,696.044
380,687.338
381,695.994
382,701.993
383,690.675
384,696.495
385,694.378
386,692.885
387,697.038
388,695.122
389,694.187
390,699.095
391,700.636
392,695.608
393,692.498
394,701.421
395,680.135
396,698.247
397,693.480
398,694.829
399,704.609
400,700.574
401,697.032
402,700.390
403,692.678
404,698.974
405,711.273
406,700.317
407,697.052
408,709.443
409,697.180
410,708.555
411,698.518
412,698.058
413,703.996
414,705.715
415,703.640
416,707.264
417,711.761
418,707.031
419,699.603
420,705.785
421,705.048
422,705.359
423,714.275
424,705.066
425,713.460
426,706.852
427,718.805
428,711.338
429,707.905
430,704.721
431,707.408
432,710.104
433,706.431
434,702.562
435,713.426
436,717.410
437,708.008
438,705.521
439,713.926
440,705.747
441,707.774
442,714.359
443,706.881
444,723.440
445,717.488
446,714.805
447,712.077
448,715.759
449,726.859
450,714.226
451,699.750
452,715.260
453,722.410
454,711.123
455,719.082
456,728.951
457,713.029
458,719.890
459,717.420
460,716.468
461,721.753
462,716.556
463,723.917
464,717.951
465,720.452
466,722.991
467,724.782
468,724.649
469,726.613
470,727.600
471,723.142
472,733.313
473,722.934
474,723.422
475,727.968
476,736.782
477,726.784
478,725.448
479,718.925
480,726.340
481,722.848
482,723.919
483,724.794
484,724.197
485,717.007
486,727.010
487,730.872
488,728.826
489,726.231
490,729.497
491,729.684
492,730.302
493,728.826
494,732.992
495,737.349
496,729.258
497,732.945
498,737.466
499,734.224
500,727.617
501,740.650
502,722.965
503,729.032
504,737.840
505,739.943
506,731.457
507,735.040
508,739.016
509,728.797
510,728.249
511,736.139
512,733.238
513,732.893
514,749.474
515,727.311
516,743.906
517,745.614
518,737.109
519,735.305
520,738.454
521,736.702
522,735.760
523,735.898
524,745.359
525,742.945
526,735.608
527,746.467
528,743.551
529,749.132
530,738.829
531,738.440
532,743.561
533,737.002
534,744.957
535,743.296
536,740.908
537,744.370
538,739.650
539,759.075
540,744.654
541,739.324
542,747.825
543,749.888
544,740.824
545,736.758
546,743.387
547,739.912
548,746.968
549,750.891
550,746.398
551,752.455
552,752.937
553,735.968
554,750.578
555,755.218
556,746.717
557,738.538
558,718.517
559,715.094
560,717.699
561,727.948
562,727.809
563,724.812
564,733.726
565,717.690
566,726.720
567,721.091
568,723.956
569,715.343
570,730.245
571,730.195
572,733.551
573,733.132
574,735.867
575,726.793
576,738.579
577,729.899
578,730.689
579,729.525
580,734.900
581,743.208
582,738.594
583,742.695
584,733.029
585,736.027
586,744.457
587,733.978
588,742.140
589,729.604
590,736.655
591,730.701
592,734.150
593,736.006
594,740.019
595,746.131
596,745.597
597,736.064
598,742.947
599,729.539
600,749.389
601,743.023
602,730.577
603,736.515
604,746.142
605,752.450
606,753.447
607,747.319
608,748.225
609,747.721
610,745.704
611,741.993
612,747.610
613,742.023
614,746.384
615,741.427
616,745.722
617,753.120
618,748.349
619,737.387
620,745.342
621,751.190
622,751.073
623,755.603
624,756.439
625,760.412
626,747.127
627,755.381
628,753.470
629,755.042
630,749.781
631,753.816
632,755.518
633,753.972
634,753.122
635,761.625
636,752.504
637,757.548
638,755.285
639,761.131
640,757.187
641,747.601
642,758.640
643,760.214
644,750.437
645,759.886
646,751.727
647,758.272
648,761.620
649,759.577
650,759.971
651,755.635
652,763.890
653,745.678
654,768.453
655,756.533
656,762.219
657,767.114
658,769.394
659,762.443
660,759.609
661,765.086
662,766.285
663,775.379
664,766.824
665,764.607
666,768.736
667,773.932
668,766.663
669,768.664
670,769.069
671,766.052
672,761.428
673,781.991
674,774.798
675,770.655
676,769.896
677,772.201
678,763.737
679,779.964
680,774.811
681,764.135
682,769.276
683,768.509
684,778.846
685,774.380
686,772.376
687,785.686
688,772.081
689,781.501
690,776.815
691,770.632
692,767.577
693,783.252
694,777.177
695,771.298
696,768.259
697,775.639
698,782.133
699,787.249
700,780.470
701,779.399
702,779.566
703,780.902
704,772.404
705,778.647
706,764.554
707,785.319
708,780.980
709,779.742
710,783.202
711,780.125
712,778.036
713,785.494
714,783.703
715,790.254
716,782.064
717,791.841
718,784.328
719,779.157
720,796.452
721,777.579
722,792.701
723,790.499
724,783.946
725,785.671
726,789.163
727,783.997
728,794.112
729,784.671
730,789.445
731,793.146
732,794.485
733,797.956
734,794.787
735,785.680
736,793.024
737,787.114
738,783.833
739,785.202
740,793.232
741,789.511
742,793.501
743,785.107
744,791.715
745,797.336
746,789.268
747,793.023
748,785.247
749,791.224
750,793.275
751,790.989
752,796.067
753,798.769
754,785.998
755,800.823
756,793.843
757,785.153
758,789.779
759,784.274
760,797.406
761,799.084
762,803.528
763,806.615
764,796.192
765,796.978
766,808.379
767,799.399
768,798.497
769,802.365
770,799.943
771,803.519
772,804.901
773,808.445
774,807.043
775,815.076
776,798.692
777,803.924
778,801.416
779,807.177
780,814.500
781,802.242
782,804.441
783,799.758
784,807.247
785,816.302
786,798.049
787,811.221
788,801.515
789,806.032
790,804.736
791,796.115
792,823.897
793,807.089
794,815.383
795,807.549
796,810.431
797,815.068
798,803.973
799,809.541
800,813.311
801,811.335
802,818.713
803,810.067
804,811.824
805,806.819
806,817.268
807,809.088
808,817.956
809,819.153
810,815.350
811,823.721
812,808.891
813,831.035
814,814.456
815,814.368
816,823.681
817,828.048
818,813.668
819,812.501
820,812.982
821,824.179
822,823.811
823,819.379
824,817.052
825,821.694
826,816.083
827,818.014
828,823.547
829,815.423
830,827.110
831,815.803
832,821.879
833,824.233
834,839.994
835,823.666
836,820.805
837,823.806
838,826.572
839,832.314
840,818.542
841,829.921
842,824.943
843,821.795
844,821.739
845,839.997
846,831.601
847,838.399
848,829.610
849,825.515
850,833.179
851,830.380
852,825.245
853,834.078
854,828.082
855,822.086
856,839.422
857,830.986
858,831.993
859,836.064
860,831.262
861,838.002
862,832.831
863,840.030
864,828.110
865,835.466
866,824.221
867,837.843
868,829.629
869,839.718
870,838.472
871,840.225
872,838.575
873,837.015
874,832.566
875,834.419
876,836.374
877,839.261
878,839.184
879,844.529
880,846.610
881,835.760
882,850.023
883,842.567
884,854.687
885,848.300
886,838.952
887,826.912
888,827.976
889,825.846
890,846.201
891,846.361
892,841.855
893,845.234
894,842.522
895,845.111
896,845.223
897,846.018
898,852.042
899,845.375
900,838.027
901,857.151
902,844.364
903,849.704
904,843.727
905,846.541
906,855.576
907,852.248
908,841.951
909,862.746
910,843.962
911,850.219
912,837.144
913,848.736
914,856.946
915,856.986
916,853.866
917,855.166
918,851.101
919,856.517
920,856.404
921,852.971
922,851.038
923,853.410
924,854.644
925,854.907
926,859.099
927,862.384
928,870.495
929,860.117
930,850.510
931,858.314
932,873.985
933,859.421
934,855.393
935,845.025
936,862.425
937,851.328
938,855.983
939,856.327
940,845.606
941,858.891
942,858.172
943,857.366
944,850.065
945,865.728
946,854.851
947,864.481
948,863.762
949,873.993
950,860.848
951,861.746
952,869.133
953,856.906
954,864.918
955,861.088
956,860.444
957,870.384
958,863.391
959,861.029
960,861.532
961,848.271
962,866.679
963,851.819
964,862.773
965,857.773
966,854.412
967,871.831
968,858.688
969,853.580
970,867.583
971,874.348
972,873.004
973,861.144
974,869.646
975,871.341
976,865.359
977,856.385
978,873.240
979,863.248
980,878.545
981,877.794
982,865.219
983,877.882
984,870.103
985,853.647
986,874.123
987,873.307
988,873.029
989,867.254
990,877.954
991,863.945
992,867.130
993,862.450
994,880.960
995,876.166
996,879.954
997,872.446
998,874.975


==> ims/patterns.csv <==
n,single,repeat,pair,sameclass
1,4.733,5.133,7.422,6.5
2,5.036,10.556,15.404,13.261
3,5.573,16.589,24.237,21.127
4,5.775,23.142,34.52,29.66
5,6.147,30.489,44.892,39.174
6,6.406,38.523,57.077,49.77
7,6.697,46.951,69.7,61.18
8,6.913,56.264,83.502,73.738
9,7.41,66.011,98.708,86.937
10,7.514,76.1,116.215,100.611
11,7.91,87.212,130.424,116.038
12,8.145,98.495,146.617,131.611
13,8.538,110.427,171.067,148.457
14,8.701,123.005,186.282,166.264
15,9.067,136.307,204.102,183.98
16,9.48,149.571,225.63,203.954
17,9.729,164.611,252.379,224.31
18,9.931,179.356,272.347,245.368
19,10.195,194.673,294.707,267.039
20,10.588,210.636,321.138,294.418
21,10.829,227.279,345.633,316.474
22,11.194,244.949,371.638,339.332
23,11.475,262.014,401.946,366.175
24,11.715,281.967,431.293,393.63
25,12.108,301.706,457.591,422.673
26,12.347,321.008,488.309,449.981
27,12.623,340.674,529.002,477.596
28,13.068,363.886,553.157,511.137
29,13.245,384.031,583.321,541.447
30,13.552,404.553,616.796,575.443
31,13.742,427.913,651.999,610.597
32,14.064,451.935,687.668,644.87
33,14.353,475.32,732.568,676.504
34,14.747,501.714,764.886,713.936
35,14.893,524.18,799.848,751.935
36,15.325,552.556,840.839,788.911
37,15.591,577.639,878.234,824.284
38,15.933,604.463,920.542,866.519
39,16.185,632.62,962.565,906.291
40,16.599,661.956,1003.863,948.08
41,16.848,689.707,1048.668,995.574
42,17.09,717.013,1099.588,1034.891
43,17.497,750.487,1142.807,1078.439
44,17.642,778.09,1187.209,1153.981
45,17.965,811.697,1233.745,1196.115
46,18.361,841.481,1279.139,1241.934
47,18.556,873.903,1326.236,1294.447
48,18.922,909.386,1375.137,1328.247
49,19.231,942.962,1428.461,1370.347
50,19.544,971.166,1481.653,1425.863
51,19.747,1005.928,1538.719,1477.132
52,19.996,1044.278,1586.428,1525.598
53,20.426,1078.836,1639.768,1565.526
54,20.605,1116.819,1696.006,1621.47
55,20.985,1150.081,1752.248,1680.826
56,21.227,1190.284,1805.778,1734.831
57,21.617,1230.639,1870.79,1791.968
58,21.887,1264.329,1925.72,1847.211
59,22.067,1304.414,1987.409,1907.8
60,22.344,1345.89,2052.539,1963.811
61,22.727,1383.18,2108.968,2025.238
62,22.982,1425.537,2172.18,2092.472
63,23.305,1465.803,2235.736,2148.327
64,23.514,1505.155,2293.51,2217.166
65,23.91,1546.794,2368.308,2272.486
66,24.131,1591.409,2430.523,2336.225
67,24.889,1631.432,2504.544,2401.101
68,25.186,1682.611,2568.627,2476.087
69,25.236,1727.45,2650.388,2539.002
70,25.748,1771.016,2715.851,2602.21
71,25.985,1817.065,2786.081,2676.187
72,26.166,1861.575,2851.213,2755.669
73,26.528,1906.407,2935.668,2821.941
74,26.878,1956.087,3013.448,2894.669
75,27.122,2009.634,3083.444,2968.894
76,27.385,2058.46,3161.549,3034.264
77,27.602,2105.869,3234.09,3113.34
78,28.098,2157.577,3309.115,3190.324
79,28.663,2203.828,3390.694,3265.729
80,28.673,2256.336,3469.3,3339.249
81,28.988,2309.627,3548.534,3409.729
82,29.495,2361.716,3630.118,3493.757
83,29.713,2417.667,3718.486,3579.181
84,29.721,2480.662,3792.972,3670.823
85,30.019,2528.72,3882.101,3751.932
86,30.295,2577.502,3972.296,3824.582
87,30.936,2631.171,4050.657,3915.109
88,31.146,2694.753,4135.516,4004.015
89,31.346,2754.1,4222.997,4073.443
90,31.705,2797.045,4312.288,4172.453
91,32.075,2856.195,4398.659,4270.435
92,32.093,2926.761,4501.267,4352.788
93,32.691,2993.441,4593.271,4436.709
94,32.983,3042.262,4674.52,4528.515
95,33.127,3102.793,4755.269,4616.242
96,33.477,3217.373,4867.773,4717.108
97,33.73,3244.241,4960.206,4805.536
98,34.02,3337.751,5056.405,4917.264
99,34.591,3350.864,5154.92,4990.862
100,34.561,3405.253,5277.132,5082.827
101,35.044,3479.897,5352.681,5187.828
102,34.954,3547.267,5460.008,5308.437
103,35.441,3590.963,5551.896,5369.731
104,35.926,3657.17,5651.854,5494.665
105,36.299,3736.457,5751.347,5569.974
106,36.366,3796.76,5867.053,5684.099
107,37.018,3864.392,5966.925,5779.842
108,37.078,3931.584,6059.662,5888.089
109,37.543,4006.881,6178.02,5985.243
110,37.889,4075.98,6287.901,6102.44
111,37.758,4148.937,6386.654,6206.956
112,38.502,4221.898,6493.251,6319.569
113,38.543,4286.985,6603.909,6411.655
114,38.621,4366.82,6722.303,6519.501
115,39.168,4436.592,6826.195,6648.557
116,39.472,4498.017,6945.309,6743.651
117,39.729,4573.808,7054.16,6837.122
118,40.05,4643.587,7172.184,7002.088
119,40.258,4709.392,7298.059,7096.087
120,40.714,4797.893,7401.009,7223.086
121,40.95,4880.299,7507.323,7301.243
122,41.323,4938.286,7627.44,7430.488
123,41.809,5020.198,7737.898,7557.753
124,42.133,5108.178,7875.7,7659.498
125,42.053,5205.7,7991.466,7775.881
126,42.487,5248.539,8105.293,7918.003
127,43.114,5337.066,8245.697,8014.151
128,43.847,5412.818,8357.12,8135.869
129,43.856,5504.103,8469.87,8276.034
130,44.111,5577.1,8613.733,8379.223
131,44.18,5664.07,8738.597,8508.583
132,44.977,5743.451,8877.268,8618.228
133,45.225,5823.879,8973.947,8768.8
134,45.326,5907.797,9152.388,8893.181
135,45.72,5986.49,9249.299,9020.424
136,46.209,6089.79,9377.392,9158.368
137,46.755,6156.059,9504.378,9284.816
138,46.71,6242.24,9631.565,9396.016
139,47.483,6327.15,9783.32,9555.022
140,47.736,6404.442,9916.302,9682.019
141,47.774,6501.185,10044.654,9822.171
142,47.98,6584.914,10175.356,9957.155
143,48.253,6689.561,10338.487,10098.985
144,48.885,6761.401,10472.998,10230.997
145,48.596,6871.388,10645.963,10390.162
146,49.272,6932.068,10851.093,10534.792
147,49.595,7033.111,10887.685,10648.723
148,49.867,7120.658,11019.574,10792.269
149,50.28,7217.433,11425.995,10959.264
150,50.764,7310.658,11446.005,11074.728
151,51.38,7429.327,11453.525,11201.021
152,51.203,7496.002,11586.374,11348.702
153,51.662,7591.824,11765.638,11500.043
154,51.819,7691.093,11914.274,11645.976
155,52.262,7807.659,12048.272,11787.472
156,52.498,7886.557,12191.317,11908.742
157,52.678,7944.629,12447.325,12054.329
158,52.986,8077.68,12726.828,12195.2
159,53.465,8154.943,12705.762,12779.199
160,53.723,8252.974,12796.322,12534.364
161,54.588,8350.631,12916.929,12675.91
162,54.137,8438.749,13110.963,12832.998
163,54.305,8552.093,13239.935,12971.705
164,54.388,8676.397,13407.766,13156.875
165,55.541,8765.349,13544.547,13250.137
166,55.151,8858.056,13701.484,13397.449
167,55.523,8969.901,13888.247,13590.878
168,56.263,9061.883,14092.637,13749.569
169,56.656,9150.046,14183.541,13916.768
170,56.844,9291.939,14389.531,14091.195
171,57.216,9393.154,14522.398,14291.529
172,57.486,9480.82,14803.087,14434.529
173,57.466,9603.713,14897.398,14564.503
174,57.992,9674.653,15099.049,14773.413
175,58.279,9807.287,15142.302,14916.479
176,58.986,9909.324,15646.943,15127.413
177,59.995,10008.344,15576.681,15297.026
178,59.614,10129.979,15668.588,15424.587
179,60.286,10233.653,15850.335,15582.756
180,59.665,10341.718,16021.857,15746.714
181,60.422,10446.467,16214.416,15918.877
182,60.442,10532.956,16379.96,16140.574
183,61.105,10658.407,16533.471,16246.863
184,60.915,10785.231,16713.867,16573.414
185,61.465,10921.392,16905.807,16629.778
186,62.736,11054.474,17205.066,16991.446
187,61.352,11324.745,17297.235,16998.066
188,61.776,11330.017,17415.312,17212.723
189,62.221,11410.226,17693.222,17344.787
190,62.03,11614.678,17766.277,17573.993
191,63.294,11681.977,18020.501,17748.323
192,63.551,11836.533,18105.27,17981.844
193,63.347,11928.221,18300.723,18157.579
194,63.904,12132.869,18517.668,18271.514
195,64.462,12172.056,18718.977,18420.78
196,64.68,12319.198,19048.85,18715.76
197,65.481,12375.551,19173.248,18860.395
198,66.704,12625.038,19475.799,19028.771
199,66.117,12712.678,19680.336,19170.471
200,66.049,12768.337,19614.474,19416.707
201,65.873,12902.768,20050.342,19545.329
202,66.41,13162.193,20233.164,19760.037
203,66.576,13260.567,20298.202,19971.781
204,67.042,13359.73,20507.167,20251.66
205,67.204,13480.23,20642.12,20572.787
206,67.939,13631.625,20964.113,20690.421
207,68.206,13821.714,21123.656,20832.072
208,68.138,13884.414,21247.49,20986.761
209,68.272,13974.539,21410.138,21205.436
210,67.936,14129.66,21712.878,21354.439
211,69.409,14255.997,21924.2,21668.554
212,69.4,14369.604,22030.427,21705.717
213,69.597,14565.589,22335.838,21943.736
214,70.06,14562.053,22439.879,22260.266
215,70.362,14680.926,22673.46,22405.378
216,70.549,14796.962,22799.922,22557.069
217,71.011,14908.24,23062.518,22759.695
218,70.6,15079.286,23235.926,23072.018
219,71.267,15258.743,23613.398,23139.331
220,71.632,15355.723,23860.655,23380.645
221,72.392,15494.981,23962.344,23701.206
222,72.374,15646.449,24191.37,23886.073
223,72.63,15777.435,24492.687,24114.251
224,73.044,15912.176,24589.055,24206.873
225,73.461,16054.285,24666.093,24401.151
226,73.512,16188.733,24860.209,24619.173
227,74.109,16321.36,25097.27,24695.917
228,74.444,16418.533,25544.121,24984.956
229,73.944,16548.364,25783.708,25170.107
230,74.805,16756.859,25827.827,25453.177
231,75.185,16888.179,26136.637,25685.292
232,75.378,17002.735,26436.046,25786.421
233,75.507,17181.106,26888.834,26036.645
234,76.442,17298.226,26876.041,26244.747
235,75.593,17375.363,27087.499,26423.899
236,76.481,17588.285,27091.365,26665.537
237,76.52,17746.896,27331.993,26894.79
238,77.488,17921.442,27677.177,27138.993
239,77.288,18022.857,27817.827,27369.459
240,77.656,18186.497,28163.181,27594.607
241,78.389,18349.609,28309.153,27811.293
242,78.268,18505.003,28592.06,28074.59
243,78.571,18602.808,28742.735,28232.149
244,79.277,18763.588,28936.631,28461.976
245,79.25,18903.28,29198.662,28919.231
246,79.409,19031.959,29323.584,28914.546
247,79.34,19168.529,29628.121,29142.321
248,80.565,19344.804,29887.083,29491.581
249,80.412,19502.942,30138.804,29677.118
250,80.602,19667.804,30373.898,29857.329
251,80.673,19866.01,30574.421,30104.338
252,81.014,20059.952,30878.878,30581.72
253,81.911,20223.485,31071.179,30724.125
254,81.893,20258.013,31348.611,31178.518
255,82.096,20394.17,31648.893,31228.812
256,82.473,20591.695,31863.704,31454.98
257,82.27,20730.138,31953.76,31555.332
258,85.204,20859.359,32427.044,32098.703
259,83.446,21080.294,32645.683,32267.163
260,83.662,22428.61,32840.171,32406.615
261,84.495,22639.348,32998.691,32540.721
262,84.398,22577.641,33410.739,32786.901
263,84.484,22286.98,33480.92,32985.029
264,86.79,22471.253,33751.965,33181.677
265,88.606,22151.527,34214.593,33450.016
266,85.835,22204.504,34274.264,33691.217
267,85.92,22328.94,34561.511,34079.447
268,86.332,22581.185,34885.397,34266.802
269,89.001,22693.658,35508.515,34573.215
270,90.952,22894.234,36784.709,34726.911
271,87.736,23004.499,35508.334,35080.993
272,91.423,23124.667,35973.868,35373.109
273,90.153,23334.86,36116.233,35642.204
274,89.273,23432.943,36882.766,36163.324
275,88.162,23687.865,36534.622,36180.572
276,91.428,23819.962,36886.97,36518.058
277,89.089,24085.737,37209.019,36596.318
278,92.847,24136.062,37205.694,37199.818
279,89.922,24322.191,37714.392,37175.289
280,89.998,24436.026,37890.204,37281.88
281,90.166,24648.612,38049.416,37636.573
282,89.853,24786.469,38363.193,38098.372
283,90.857,24969.819,38716.829,38236.29
284,92.677,25171.647,38875.127,38631.976
285,96.888,25341.834,39267.955,38826.644
286,92.166,25508.657,39803.432,39004.062
287,92.384,25649.131,39682.882,39479.933
288,94.986,25831.399,40039.739,39596.727
289,95.727,26033.524,40450.797,39963.334
290,99.876,26173.301,40594.402,40338.796
291,93.868,26347.579,40801.685,40328.947
292,93.365,26604.96,40935.03,40714.498
293,93.165,26731.171,41857.141,42121.433
294,93.851,27057.626,42035.438,41560.708
295,94.666,27400.31,42068.428,41675.106
296,95.589,28206.499,42356.587,41849.704
297,95.561,28744.584,42820.715,42378.409
298,95.451,28089.824,43885.575,42528.012
299,95.615,28256.421,43078.556,42941.205
300,95.562,28161.167,43416.711,44280.438
301,96.341,28847.139,43889.181,43284.072
302,96.249,29499.468,44148.933,43857.383
303,96.972,29087.611,44786.768,44016.86
304,97.017,29265.249,45653.482,43997.251
305,97.362,29113.291,44958.74,44417.864
306,98.537,29138.135,45277.752,44535.598
307,97.606,29308.384,46488.797,45401.034
308,97.648,29473.319,45882.692,45092.121
309,98.853,29638.742,47489.042,46709.322
310,98.567,30006.462,48145.485,46653.231
311,98.864,30120.965,47886.96,46698.786
312,99.475,30265.321,48547.793,47881.641
313,99.949,30495.303,47750.653,48337.926
314,99.365,31047.164,49308.212,48061.739
315,100.439,30773.607,49959.976,48829.997
316,101.575,31040.304,50207.46,47724.807
317,100.84,31304.352,50492.631,49518.015
318,100.299,31402.75,50842.245,49524.442
319,100.768,31554.829,49622.537,50027.61
320,101.48,31728.657,51300.503,50337.488
321,101.916,31979.723,50881.3,50681.198
322,102.626,32309.818,52198.662,51011.024
323,101.992,32548.862,52390.98,51246.518
324,101.845,32859.168,52687.215,51427.531
325,103.749,32945.287,52612.713,51954.359
326,103.841,33179.424,53589.836,52047.704
327,103.889,33557.573,53958.812,52228.476
328,103.089,33728.655,53943.054,52660.204
329,104.594,33868.236,54286.89,53342.181
330,105.025,34291.614,54555.416,52971.262
331,105.487,34335.401,54738.7,53866.556
332,106.015,34744.342,55561.62,54342.182
333,106.004,34781.579,55576.969,54527.551
334,106.457,35060.393,55743.814,54607.94
335,107.056,35206.474,56070.386,55402.236
336,106.192,35522.839,56579.103,55576.198
337,107.84,35689.333,56690.201,55877.496
338,109.556,35921.86,57506.224,56047.446
339,107.739,35985.602,57513.933,56373.63
340,109.451,36780.812,57931.128,57070.585
341,108.846,36589.37,58169.219,57352.489
342,109.546,36776.217,58358.637,57538.734
343,109.053,36981.984,58915.845,57862.751
344,107.933,37243.27,59263.876,58246.348
345,109.932,37361.705,59660.211,58325.147
346,109.495,37946.051,59607.76,58758.607
347,110.749,37811.012,60151.796,59185.63
348,110.261,37919.083,60602.038,59335.211
349,110.014,38236.477,60648.154,59776.515
350,110.224,38268.34,61005.289,60173.707
351,111.55,38937.413,61828.016,60639.734
352,117.963,38656.745,61959.747,60934.046
353,111.735,39013.721,62355.378,61264.085
354,112.088,39154.192,62745.258,61728.931
355,114.63,39591.031,62804.483,62005.573
356,112.649,39541.537,63120.522,62391.801
357,112.533,40112.638,63704.722,62836.363
358,113.897,40133.584,64084.139,63001.515
359,113.519,40245.645,64439.273,63387.89
360,113.793,40610.038,64619.954,63596.039
361,113.513,40994.086,65171.821,63819.92
362,117.064,41008.995,65737.9,64295.879
363,117.612,41399.853,65709.935,65102.749
364,115.097,41518.893,66227.377,65174.244
365,114.744,41880.177,66567.273,65584.033
366,115.183,41986.179,66790.21,65863.226
367,115.547,42572.211,67078.624,66263.743
368,115.882,42194.743,67698.05,66886.525
369,116.087,42636.453,68258.045,66788.13
370,116.751,43009.978,68811.11,67503.418
371,116.661,43200.65,68503.203,67775.498
372,119.295,43143.693,69009.321,67981.293
373,117.706,43638.023,69253.485,68697.326
374,116.909,44039.823,69611.372,68806.65
375,117.079,43958.734,70246.992,69255.725
376,117.924,43845.02,70479.039,70003.905
377,118.398,44019.997,71116.118,70026.147
378,118.191,45085.137,70984.918,70675.247
379,119.073,44806.768,71566.508,70293.948
380,118.972,45190.186,71961.183,71039.54
381,120.972,45285.447,72365.647,71405.701
382,120.554,45921.051,72428.552,72267.148
383,120.512,45891.545,73365.182,72317.728
384,121.505,46335.94,73303.565,72564.495
385,120.768,46430.196,73731.957,72628.355
386,121.153,46735.041,74061.496,73065.95
387,121.413,47096.692,74855.495,73899.844
388,123.062,46971.948,74976.504,74191.378
389,122.416,47512.413,75143.393,74258.178
390,122.977,47623.697,75478.894,74707.661
391,123.113,47985.937,76241.448,75534.029
392,123.111,48402.724,76710.242,75604.484
393,123.15,49017.785,77183.962,75368.863
394,124.092,48342.696,77278.753,76249.247
395,124.542,48711.981,77819.64,77181.76
396,125.328,49599.008,78010.364,77140.098
397,125.271,50035.814,78660.739,76940.492
398,124.652,49655.398,78919.663,77733.945
399,125.297,49594.979,78901.533,77724.605
400,124.953,50089.859,79713.992,78032.695
401,126.028,51247.885,79926.46,78734.296
402,126.12,50936.689,79936.115,78879.452
403,126.254,50910.05,80795.628,79259.932
404,127.164,52200.041,80656.149,80045.809
405,127.188,51644.272,81123.316,80045.658
406,133.979,51331.903,81921.696,80891.809
407,127.421,51632.762,82224.353,81144.855
408,127.644,52908.236,82662.557,81873.919
409,127.93,52378.417,82602.576,82217.731
410,130.043,52821.876,83093.007,82860.83
411,128.31,52673.583,83737.776,82489.413
412,128.882,54144.245,84397.717,82986.798
413,132.806,54453.383,84454.299,83078.133
414,129.63,54151.34,85101.189,84077.864
415,130.751,54609.023,85703.01,84326.701
416,130.443,55357.783,86012.881,84215.827
417,132.395,54450.839,85848.984,84838.666
418,133.048,55419.38,86400.899,86030.089
419,133.043,56077.399,86557.715,86077.648
420,136.823,55304.291,87631.677,86835.132
421,133.562,55747.331,87453.22,86840.353
422,132.203,56576.942,88560.079,87289.831
423,132.889,56468.57,88340.605,87522.92
424,131.803,57439.344,89378.898,88180.944
425,136.115,56954.548,89723.341,88254.625
426,133.834,57709.583,89825.552,88763.543
427,133.684,57172.448,90038.624,89141.789
428,134.142,58463.228,90342.766,89270.321
429,134.763,58841.432,91030.728,89543.758
430,134.367,58159.396,90900.772,90062.263
431,137.792,58986.022,92181.459,90889.348
432,134.45,59323.436,92131.85,90714.167
433,135.671,59770.453,92539.692,91563.249
434,136.361,60141.17,93364.343,92213.336
435,138.463,60173.956,93269.837,91948.321
436,135.334,60505.174,93630.965,92764.654
437,138.215,60688.88,94313.174,93343.495
438,136.74,60815.675,95332.591,93807.808
439,138.501,61474.323,94989.864,94035.805
440,137.933,61521.81,95347.864,94121.231
441,138.359,62014.818,95835.176,94367.876
442,139.018,62384.702,96371.854,95371.289
443,139.488,62327.893,96579.487,95466.038
444,140.875,62812.929,97046.242,96161.037
445,143.359,63329.955,97885.205,96388.792
446,140.899,63354.201,97982.367,96924.099
447,140.186,63703.673,98853.484,97006.448
448,140.159,63906.219,98631.019,97780.9
449,140.673,64369.75,99262.837,99145.409
450,141.79,64223.517,99772.731,98615.707
451,141.031,64804.825,100363.91,98868.167
452,141.627,65229.908,100869.418,99247.372
453,141.988,64951.088,100777.263,99696.001
454,141.19,65581.54,101260.829,100244.742
455,142.396,65914.346,102025.833,100766.769
456,142.593,66557.581,102297.693,100800.166
457,142.436,66559.56,103117.954,101752.413
458,144.627,66766.59,103223.467,102347.106
459,143.474,66826.537,103627.436,102503.458
460,143.409,67464.447,104450.266,102851.761
461,143.625,67788.607,104965.086,103078.086
462,143.996,67566.032,104937.876,103636.404
463,143.445,68107.763,105200.307,104310.603
464,147.226,68513.408,106301.519,104604.404
465,145.158,68602.78,106363.285,105323.916
466,145.413,68901.308,107546.238,105416.843
467,145.418,69259.606,107457.748,106432.399
468,146.175,69330.147,108268.262,106919.984
469,146.437,69762.482,107911.181,107000.05
470,146.885,69970.99,108796.553,107146.221
471,146.544,70094.448,109344.432,108316.971
472,147.831,71183.632,109939.986,109055.223
473,148.241,71415.966,110256.077,109235.597
474,147.805,71362.275,110879.288,109973.85
475,147.749,71645.52,111283.453,109788.289
476,148.484,72160.412,112718.046,111053.656
477,148.807,72229.478,113313.154,111744.35
478,149.825,72601.304,113473.539,112127.263
479,149.555,72802.739,113215.421,113045.853
480,149.536,72917.408,113963.15,113027.533
481,150.496,73761.709,114804.971,113686.75
482,150.595,73360.921,115240.841,114416.754
483,151.607,74010.85,115049.076,115176.142
484,151.293,74373.359,115690.135,116111.901
485,152.007,74769.913,115364.461,115650.179
486,151.698,74646.245,116393.628,116043.058
487,151.593,75528.429,116830.1,116021.295
488,151.859,75483.122,117844.095,116366.103
489,152.791,75980.382,118584.465,117557.768
490,151.784,76120.751,118569.372,118753.84
491,152.477,76493.213,119116.84,118414.579
492,154.022,76566.985,120532.923,119185.565
493,153.601,77154.154,121119.601,119246.777
494,153.203,77601.961,120480.836,119158.053
495,154.587,77915.824,120706.552,121503.413
496,154.477,78324.375,122714.082,121835.828
497,154.682,78349.161,121984.13,120983.194
498,155.645,78632.352,122033.933,120782.298
499,155.449,78950.07,122797.082,121407.317
500,157.322,79358.633,123320.486,122080.527
501,157.018,80072.147,124434.011,122691.756
502,157.679,79879.978,122859.495,123383.52
503,156.191,80249.513,126248.264,125136.841
504,156.664,80289.076,125982.701,125492.16
505,159.239,80390.227,125459.247,125808.177
506,157.885,81346.357,125475.723,127230.231
507,158.75,81520.408,127936.685,127188.262
508,159.449,81957.312,126760.628,131699.761
509,157.817,82096.478,127819.455,127678.677
510,158.351,82762.554,129438.861,129994.436
511,158.389,82920.255,129208.984,129229.06
512,159.256,83289.984,130394.884,130638.096
513,162.576,83287.426,130496.965,131209.108
514,161.29,83802.591,132086.823,135263.034
515,159.745,83898.715,131058.993,132162.987
516,161.81,84744.731,131887.591,132089.439
517,162.159,84271.811,133749.562,133197.067
518,161.109,84905.827,133125.041,134220.714
519,160.761,84630.861,136387.445,135351.365
520,161.444,85684.704,132926.672,140085.99
521,164.389,86456.235,135454.47,135548.139
522,162.688,86153.054,136544.839,144239.655
523,162.981,86984.025,136359.039,136165.079
524,165.384,86964.666,137126.253,136988.169
525,162.841,87394.647,137377.972,137776.356
526,163.761,87789.468,138861.205,142505.186
527,164.681,87883.929,139659.812,137555.534
528,164.28,88384.704,139282.92,139574.019
529,163.56,88346.55,139424.796,141567.977
530,165.123,88889.304,140617.86,140844.441
531,166.795,89125.791,140947.725,139863.274
532,164.957,89623.18,141765.799,142658.376
533,165.697,89682.783,142692.016,146697.917
534,166.224,89901.771,142521.092,146591.183
535,167.704,90263.024,143286.72,142801.445
536,167.147,90905.085,143457.854,142456.122
537,171.041,90993.577,143171.376,143675.157
538,170.266,91262.451,144750.768,144382.159
539,169.091,92141.329,144531.456,144168.534
540,178.964,92009.883,143382.131,152677.299
541,171.263,92500.379,145921.951,150901.731
542,174.675,93198.677,147782.715,150211.397
543,169.746,93670.477,148021.056,155025.052
544,170.553,93812.125,147695.714,152954.363
545,170.309,93612.39,148195.829,147975.153
546,171.019,94051.967,149091.266,148560.694
547,169.608,93941.94,149092.994,148967.203
548,174.368,94900.513,150586.513,153528.509
549,173.243,94442.982,150544.386,157836.224
550,171.883,95507.323,151456.009,152271.802
551,172.04,95854.614,153256.867,151051.59
552,179.56,95819.935,152163.902,159442.294
553,173.009,96959.19,153493.086,153114.434
554,173.413,97714.306,152245.829,153625.368
555,173.858,97235.414,153115.033,161256.93
556,174.888,97380.687,153911.543,161806.025
557,174.577,97757.701,155331.948,162060.753
558,174.812,98407.048,163071.99,155648.551
559,175.068,98493.404,156584.693,154878.182
560,177.942,99228.306,159017.218,155777.41
561,178.571,99650.599,164467.663,161038.004
562,179.856,99622.49,158118.954,157372.036
563,176.992,100023.872,157700.764,158165.16
564,177.32,100662.787,163357.814,165552.335
565,177.233,100806.851,164230.21,166494.328
566,176.97,101131.707,163629.28,166619.839
567,176.956,102092.901,164779.856,164365.355
568,178.04,102123.583,161378.225,159537.668
569,180.167,101601.261,169238.71,162297.394
570,178.462,102418.125,169517.894,169174.643
571,178.882,102305.509,170423.236,161546.503
572,178.887,102957.044,162738.728,170441.114
573,180.606,103188.385,171390.342,161896.049
574,179.343,103536.768,164571.153,171613.323
575,179.948,103624.302,164584.771,172421.459
576,180.488,103819.008,173279.019,165587.138
577,180.632,104631.272,173412.698,172637.647
578,180.173,104847.314,167869.951,173997.38
579,182.197,105271.259,175334.839,168739.983
580,180.778,105447.688,174706.104,168773.377
581,181.858,105847.781,171444.536,175016.949
582,182.945,106745.489,176059.321,177005.16
583,183.226,106911.979,177293.199,176377.134
584,184.007,106903.94,178469.326,168867.696
585,183.973,107843.606,179441.388,174569.966
586,183.635,107907.84,178314.587,177911.34
587,183.329,108131.437,179301.398,178723.618
588,183.547,108522.751,180168.323,180046.82
589,187.185,108669.93,175591.142,180999.047
590,186.363,109202.467,182531.061,181397.85
591,186.255,109352.845,181656.263,183652.049
592,185.721,110617.451,182227.241,176831.454
593,185.584,112071.47,182999.108,183222.605
594,186.373,111049.209,184190.707,185660.107
595,186.31,111445.948,184252.291,184526.066
596,187.141,111403.228,183903.046,185995.082
597,189.666,112166.832,185379.534,185818.054
598,188.883,112292.501,186473.774,185537.497
599,187.864,112819.137,186025.836,187602.949
600,188.677,113218.765,186728.301,187143.932
601,189.153,113262.413,188229.193,188920.704
602,189.507,113358.448,188151.905,188155.801
603,189.361,114387.895,188379.8,189836.896
604,189.998,114555.433,189269.745,190393.637
605,189.918,115100.829,190981.75,191750.59
606,189.75,115685.449,189363.671,190605.915
607,190.263,115817.127,191237.655,192629.047
608,190.214,116117.918,190612.448,192277.132
609,191.861,116465.193,191503.046,192341.225
610,192.547,116696.957,188177.249,193593.933
611,192.375,117238.674,194041.496,194495.478
612,191.786,117603.141,193447.981,194550.596
613,194.331,118097.458,193580.113,195201.136
614,192.951,118550.584,194370.969,195327.583
615,194.929,118774.992,195067.527,195505.909
616,194.395,119150.411,195792.485,196746.728
617,194.27,119139.931,197399.82,197484.416
618,194.979,120307.351,198017.13,197246.207
619,194.132,120096.507,197821.977,198317.395
620,195.522,121052.883,198892.285,199369.694
621,195.731,121047.291,200306.178,199910.806
622,195.756,121361.193,200150.316,199823.096
623,196.252,121498.534,196737.236,200614.554
624,195.929,121747.006,201187.91,201222.155
625,197.024,122230.996,201871.148,201754.865
626,197.246,123067.035,199306.785,203167.871
627,197.105,123112.888,202990.727,202982.679
628,196.21,123459.816,202655.879,205393.96
629,198.406,123972.353,203523.83,206225.103
630,197.661,124649.144,202647.653,206415.534
631,198.915,124813.443,205594.91,205715.731
632,198.31,125610.344,205575.055,205082.246
633,200.404,125638.289,205670.194,205460.215
634,199.255,126334.827,206740.81,205831.696
635,199.199,126703.188,207676.853,207363.746
636,199.387,127199.375,204786.851,209047.927
637,202.344,127332.493,209684.009,210418.645
638,201.781,127996.788,203455.879,209706.709
639,202.132,128110.394,209468.744,210736.944
640,201.315,128095.242,206711.788,210285.978
641,203.183,129198.847,210797.016,211867.189
642,202.223,129121.255,212348.585,213013.841
643,202.947,129784.331,212434.989,214999.683
644,202.817,130115.401,214058.383,214436.914
645,202.938,130767.621,213819.062,214152.687
646,203.862,130528.353,214571.573,214367.09
647,203.653,131304.354,215019.283,215141.645
648,203.884,131909.133,216117.079,216919.549
649,204.231,131764.253,217881.322,217533.755
650,204.82,132769.985,219118.978,218456.416
651,207.957,132700.921,217819.097,218217.983
652,207.387,132912.334,219895.457,219013.33
653,205.844,133061.514,219936.913,220437.303
654,205.946,133337.533,218549.682,219690.427
655,205.863,134149.766,219270,222093.011
656,205.244,134514.496,220941.062,221102.53
657,209.148,135765.931,222472.573,222061.943
658,206.166,135491.005,223032.078,222090.022
659,207.486,135533.616,222540.325,223744.746
660,212.665,136261.993,222904.519,224633.992
661,208.421,135718.259,223317.942,225682.135
662,209.391,136660.101,224983.661,225488.18
663,208.846,136675.981,225748.751,225547.471
664,208.343,137190.279,227115.36,227950.224
665,208.703,137576.796,227550.427,227481.241
666,209.447,138599.724,228695.419,230177.415
667,212.134,139561.237,229874.623,228179.151
668,213.675,139203.555,230412.342,229287.224
669,210.862,139078.693,230706.387,229268.22
670,211.435,139567.644,231794.406,231312.439
671,211.079,140875.21,233655.022,231372.512
672,211.791,140924.743,231674.873,231415.233
673,212.228,141186.876,232461.106,233034.728
674,213.659,141701.181,234608.068,233214.773
675,214.858,142606.866,235254.674,234482.497
676,213.643,142424.011,234803.929,234653.666
677,213.827,142653.633,234820.184,235617.928
678,213.296,144334.073,236338.846,236069.835
679,218.418,145097.209,236144.704,238161.203
680,214.353,145444.283,237309.521,236880.307
681,214.665,146016.589,238725.97,238438.576
682,216.148,146370.014,239274.75,244045.816
683,214.367,146130.3,239995.276,242481.59
684,215.406,147234.861,242269.161,246661.655
685,216.25,147844.603,240695.103,243909.921
686,216.418,148288.561,243555.187,246876.215
687,217.24,148234.962,242927.027,246518.231
688,217.736,148851.95,245812.528,250136.478
689,220.474,148797.257,245542.849,248013.579
690,222.015,149092.542,244181.573,247648.282
691,218.692,149756.42,245353.181,246327.086
692,218.019,150060.997,246747.982,248119.399
693,226.285,150047.495,246672.087,249742.272
694,222.439,150374.152,247636.666,252616.735
695,225.68,152007.096,248403.236,251221.026
696,220.746,153051.856,249845.035,253191.203
697,219.861,151709.575,248996.889,255167.838
698,220.16,153688.944,251009.726,
699,222.07,154615.715,251556.756,
700,223.073,154550.119,251473.603,
701,221.103,154060.863,253041.858,
702,223.93,154840.931,254194.188,
703,223.153,156117.019,254650.741,
704,222.625,155680.198,255033,
705,224.082,156736.241,256099.515,
706,225.654,156242.128,256593.89,
707,229.255,155773.997,257984.227,
708,224.75,156737.212,256972.943,
709,227.187,157976.079,256489.346,
710,224.496,157353.666,257661.845,
711,225.325,158786.022,261101.139,
712,225.332,159772.215,262325.788,
713,227.594,160982.514,260938.05,
714,224.661,160470.274,269461.381,
715,227.51,160299.749,262338.647,
716,227.311,161094.96,261695.258,
717,228.011,161045.223,267166.65,
718,228.585,161285.774,263767.12,
719,226.928,163000.674,267059.369,
720,227.837,163406.395,265000.996,
721,230.032,163862.128,270031.142,
722,228.827,163846.342,266916.716,
723,233.916,165961.405,269311.475,
724,231.761,165682.249,267642.827,
725,229.306,165945.501,271190.863,
726,233.728,166132.176,274764.65,
727,229.641,166134.22,275378.115,
728,236.863,167436.663,277500.236,
729,230.032,168058.044,275377.041,
730,230.812,168595.673,278123.322,
731,232.118,169352.344,278239.52,
732,232.323,167857.134,279699.326,
733,230.755,169259.692,278108.605,
734,232.664,169516.658,279353.586,
735,233.755,170330.098,280465.279,
736,232.156,172623.623,282885.431,
737,233.522,171855.434,284202.163,
738,231.823,172011.791,282409.084,
739,232.692,171418.184,283150.169,
740,233.726,173901.826,282408.912,
741,232.688,173973.243,283453.075,
742,235.297,174012.538,285109.057,
743,233.832,172293.933,285973.317,
744,235.935,176100.998,286953.284,
745,235.825,175961.672,288387.046,
746,234.623,174227.48,288529.623,
747,234.642,177071.355,288639.281,
748,236.132,175794.152,289308.362,
749,237.505,177186.221,289093.935,
750,236.931,177756.68,290784.579,
751,236.623,177192.962,292015.12,
752,238.847,176559.527,292172.961,
753,237.738,179713.91,294227.263,
754,238.901,177519.833,293436.175,
755,238.978,179619.093,296707.204,
756,240.529,181219.744,296845.497,
757,238.615,179618.866,295354.347,
758,240.083,182571.012,298399.417,
759,240.316,183486.931,300808.479,
760,241.438,181736.095,295892.443,
761,239.431,182551.742,298677.419,
762,242.363,183911.146,355886.351,
763,240.79,183514.411,357961.645,
764,244.46,185185.064,302453.327,
765,242.32,185087.734,301549.488,
766,242.428,186264.647,301270.441,
767,242.104,186579.927,360580.584,
768,242.974,187218.861,307943.673,
769,247.712,187721.77,305740.81,
770,252.623,188636.98,316932.014,
771,246.404,186560.505,308550.481,
772,245.628,188021.198,309346.337,
773,250.356,188268.107,310278.195,
774,250.435,187954.755,366004.809,
775,244.855,188090.751,311286.873,
776,246.128,189368.443,311516.128,
777,245.399,189814.821,313498.135,
778,247.467,190529.125,314581.833,
779,250.242,193916.437,314861.929,
780,248.524,191725.424,421987.12,
781,249.76,192315.918,315943.318,
782,253.212,193683.35,319796.821,
783,246.593,193557.7,427264.639,
784,248.07,196728.604,319145.729,
785,251.615,194221.886,427147.556,
786,251.286,196611.659,376269.754,
787,252.958,195814.009,376192.907,
788,248.462,196296.386,431730.465,
789,249.559,198478.372,323310.529,
790,251.595,197703.827,323303.503,
791,251.918,205595.856,379553.397,
792,253.013,200908.731,432559.665,
793,251.466,201333.922,438279.926,
794,256.463,199847.077,434803.16,
795,251.889,202881.677,439292.867,
796,259.488,200833.977,436373.58,
797,253.597,200228.203,436889.174,
798,253.267,206862.66,437149.861,
799,254.762,201497.861,440205.959,
800,253.595,203799.145,443632.554,
801,256.16,206092.046,438901.068,
802,257.197,203717.503,444981.109,
803,257.856,208710.284,445986.495,
804,254.834,206091.188,444758.066,
805,255.678,213911.615,443712.419,
806,253.931,205660.927,447779.103,
807,263.023,212844.991,445729.544,
808,258.548,208222.194,449535.73,
809,257.404,208187.86,448543.093,
810,256.416,208951.91,450329.24,
811,259.37,213494.353,452721.754,
812,259.798,218582.429,449816.516,
813,257.233,213134.4,455597.067,
814,258.894,218319.296,453964.755,
815,259.793,220266.029,454144.048,
816,259.334,212443.939,454170.745,
817,257.934,220532.728,456592.446,
818,258.48,219553.467,457373.318,
819,271.087,222713.624,458863.691,
820,261.388,222767.228,458956.81,
821,261.5,222353.337,460849.959,
822,259.228,223851.2,461696.323,
823,260.966,224705.249,465251.709,
824,259.296,219298.538,463786.392,
825,261.219,224974.438,464907.21,
826,261.494,226164.235,468108.259,
827,261.913,224825.096,466846.351,
828,261.291,222157.573,467289.107,
829,261.779,226761.924,469287.781,
830,266.007,227606.824,470052.336,
831,265.581,226498.958,470040.692,
832,264.317,218594.113,470520.513,
833,264.776,228262.217,469094.253,
834,265.204,228261.296,472193.673,
835,263.7,229989.114,473561.086,
836,262.812,226033.672,474759.444,
837,265.833,230731.986,474979.282,
838,264.841,230920.557,479579.509,
839,266.248,231231.416,475302.223,
840,268.952,231279.442,477910.75,
841,265.879,228301.204,478614.194,
842,265.196,234149.479,480455.235,
843,267.058,232875.166,479268.911,
844,267.884,233678.691,481776.418,
845,268.654,225626.72,481994.326,
846,268.39,233699.495,483867.823,
847,269.056,232122.307,486393.487,
848,268.856,235183.474,487378.19,
849,270.23,236640.04,488110.667,
850,270.817,236368.807,487684.966,
851,269.958,237403.564,487768.905,
852,271.077,238119.509,488382.901,
853,272.228,238911.196,488532.147,
854,270.808,240130.866,493162.825,
855,272.457,240864.091,492734.34,
856,277.681,241299.373,495813.119,
857,271.908,241983.076,494598.638,
858,272.599,241987.045,495771.617,
859,274.452,240457.587,496078.453,
860,274.474,240916.92,499724.247,
861,277.888,243582.997,497357.272,
862,274.957,245623.603,498107.785,
863,274.433,244083.677,501240.269,
864,276.923,244867.869,505331.334,
865,273.378,244063.985,502527.448,
866,275.625,244069.546,500885.401,
867,276.086,246515.317,504004.565,
868,274.108,244828.517,503694.351,
869,282.608,247043.136,504682.403,
870,274.809,248387.024,506521.805,
871,276.223,248597.267,504353.385,
872,275.515,247784.015,506679.378,
873,276.433,250560.145,506722.07,
874,277.754,250554.636,513912.066,
875,277.444,251637.12,509806.638,
876,278.993,252383.111,511834.569,
877,280.562,253000.954,511954.706,
878,284.514,253362.788,512955.287,
879,279.63,248112.177,512220.724,
880,279.798,252832.511,515076.491,
881,280.153,252678.318,513747.339,
882,282.48,253357.744,514223.846,
883,280.159,253150.574,516521.889,
884,282.383,253844.024,518284.805,
885,281.962,255021.643,518295.467,
886,285.177,258534.922,519487.356,
887,280.055,256596.557,521462.497,
888,283.71,258592.6,523465.194,
889,282.974,259860.886,523928.149,
890,281.707,258734.511,524062.454,
891,286.379,260615.505,528358.926,
892,285.511,259744.443,528844.468,
893,284.822,259972.989,526144.566,
894,287.803,259779.913,532168.548,
895,285.624,261438.346,531808.082,
896,285.392,262924.164,533045.043,
897,285.962,263719.448,533870.208,
898,290.05,264098.578,528492.122,
899,301.346,265656.231,531914.362,
900,290.101,266668.087,539449.988,
901,296.579,266710.885,533870.81,
902,287.631,267410.353,534212.2,
903,296.175,267412.166,538625.703,
904,287.438,269858.704,540299.106,
905,296.175,268647.406,538697.225,
906,289.02,270123.142,542255.11,
907,289.612,270017.613,538261.608,
908,288.81,271197.742,540020.376,
909,289.397,272557.406,540776.936,
910,293.135,272483.186,542563.277,
911,290.32,272977.684,542298.401,
912,292.032,273750.152,546473.648,
913,287.702,273948.495,545513.687,
914,290.289,275462.203,544622.479,
915,290.168,274659.579,542070.985,
916,292.03,275914.625,546443.567,
917,297.917,275683.217,545774.073,
918,296.295,276662.411,549960.292,
919,298.179,277666.282,550475.761,
920,293.394,279006.559,557070.819,
921,292.423,279867.611,552505.084,
922,297.467,280354.75,554781.376,
923,294.71,281241.644,558938.34,
924,293.657,280626.887,557003.833,
925,293.777,281773.266,559989.936,
926,295.039,281903.264,559518.84,
927,295.087,285603.141,557076.044,
928,294.513,284015.895,563352.801,
929,297.341,284547.676,559186.067,
930,294.856,283865.84,561088.814,
931,297.023,284562.402,562676.205,
932,298.84,286806.188,562924.645,
933,301.992,285571.254,570901.005,
934,297.539,286814.304,568040.064,
935,305.858,287570.471,564702.417,
936,298.203,288995.967,572336.63,
937,297.969,289159.142,567989.309,
938,299.654,287409.289,573698.902,
939,299.717,287717.097,575147.444,
940,302.618,290590.737,574271.312,
941,300.918,288263.869,576676.225,
942,303.361,289297.351,577615.133,
943,305.411,291159.695,580064.867,
944,301.091,290057.551,578729.415,
945,304.508,292241.895,580697.893,
946,300.392,292225.537,577764.829,
947,307.155,293564.975,583256.135,
948,300.749,293730.208,579099.214,
949,301.517,294957.993,582854.587,
950,301.335,296069.632,584835.944,
951,302.125,293777.128,586844.908,
952,305.837,294749.424,585725.426,
953,302.06,296476.95,587629.849,
954,304.142,297723.583,590065.08,
955,305.121,299785.905,588837.423,
956,317.233,301456.97,591489.887,
957,317.943,298846.437,593681.239,
958,303.611,299868.81,593484.012,
959,304.97,308355.41,593803.417,
960,302.857,311295.356,595407.045,
961,306.094,311272.738,599217.964,
962,313.436,307833.661,599775.204,
963,308.728,305631.247,600360.591,
964,315.147,303699.877,601516.75,
965,306.986,305074.355,602559.304,
966,310.521,307965.747,602632.633,
967,307.709,308062.183,605493.022,
968,308.807,308139.734,607176.957,
969,310.435,306658.94,608115.664,
970,308.207,310106.949,608243.769,
971,309.764,309235.434,610717.131,
972,308.085,308861.678,610530.16,
973,309.061,311088.812,610963.838,
974,310.547,312581.723,610604.207,
975,311.608,312969.863,614741.915,
976,312.401,313073.629,613974.725,
977,313.806,312763.515,614452.387,
978,319.224,312580.657,616540.792,
979,310.647,314186.105,616846.98,
980,312.243,315018.479,617616.079,
981,311.533,318690.612,619903.279,
982,313.903,315944.092,621615.72,
983,329.486,318074.825,621647.853,
984,317.23,317610.462,621566.955,
985,311.342,320884.255,619954.233,
986,313.775,319857.833,621476.271,
987,314.628,319475.794,623215.87,
988,321.629,321878.758,623704.209,
989,313.267,323661.254,624103.994,
990,318.231,324369.462,625786.048,
991,315.027,325855.829,627794.641,
992,316.539,324635.787,628384.444,
993,317.901,325866.61,629062.444,
994,315.608,324444.674,630907.606,
995,316.785,326149.802,631417.711,
996,322.361,327051.675,633921.431,
997,318.051,328408.436,634338.645,
998,318.9,328718.159,635663.495,
999,319.966,328828.394,635915.361,
1000,319.822,330688.613,635899.826,


==> ims/patterns3.csv <==
n,single,repeat,pair,sameclass,chain,nameclassn
1,4.467,4.831,7.502,6.178,,
2,4.874,10.219,15.078,12.823,7.307,
3,5.213,16.055,23.821,20.287,8.870,
4,5.424,22.553,33.894,29.414,10.564,7.550
5,5.787,29.728,44.092,38.494,12.207,7.862
6,6.268,37.404,55.960,48.672,14.052,8.304
7,6.496,45.550,68.383,60.767,15.734,8.994
8,6.689,54.166,80.840,72.449,17.293,9.416
9,7.048,64.054,95.786,85.298,19.204,10.220
10,7.393,73.540,111.355,99.502,20.935,10.352
11,7.666,84.192,126.351,114.223,22.816,10.840
12,8.153,95.659,143.988,128.792,24.708,11.148
13,8.261,108.289,161.376,145.718,27.071,12.180
14,8.588,119.672,179.879,162.870,29.042,12.365
15,8.793,132.184,199.170,181.273,31.291,12.767
16,9.084,144.209,218.607,199.919,32.819,13.280
17,9.508,159.265,241.506,220.622,34.992,13.685
18,9.963,173.825,263.447,241.762,37.558,13.985
19,10.024,189.292,286.349,263.376,39.463,14.497
20,10.458,204.416,309.699,285.692,42.016,14.902
21,10.617,219.010,335.405,307.370,43.649,15.434
22,10.866,236.673,361.357,334.407,46.793,16.311
23,11.370,254.032,385.412,358.877,47.510,16.504
24,11.681,273.592,415.288,384.127,50.653,16.967
25,11.823,290.650,445.798,414.004,52.820,17.269
26,12.171,309.459,477.131,438.644,55.335,17.983
27,12.543,329.980,502.516,470.639,58.713,18.632
28,12.764,349.429,532.160,500.177,59.695,19.068
29,13.269,371.299,568.809,531.217,63.276,19.670
30,13.359,391.936,596.344,565.138,65.086,19.862
31,13.782,413.231,633.847,593.184,67.697,20.652
32,14.071,435.674,666.212,634.615,70.423,20.844
33,14.310,457.864,708.374,662.532,74.106,20.936
34,14.506,487.050,745.996,701.191,74.526,21.471
35,14.964,505.907,789.144,734.958,78.673,22.026
36,15.769,532.741,830.154,770.452,83.236,22.458
37,15.795,555.961,864.701,816.438,84.418,22.946
38,16.045,578.004,905.830,845.679,89.041,23.688
39,16.202,612.660,935.468,894.686,90.395,24.092
40,16.504,640.951,990.513,939.992,92.675,24.519
41,16.884,670.520,1017.968,985.155,96.188,24.973
42,16.992,700.912,1072.746,1016.686,99.799,25.041
43,17.513,724.053,1127.298,1062.299,102.575,26.265
44,17.807,751.867,1166.973,1110.955,105.235,26.601
45,18.103,796.422,1200.248,1142.363,109.427,29.600
46,18.480,816.058,1258.274,1196.026,112.707,29.806
47,18.688,854.086,1307.023,1243.432,115.732,31.118
48,18.822,877.064,1339.672,1317.439,119.144,30.036
49,19.528,922.631,1399.352,1345.653,123.723,30.729
50,19.497,941.388,1468.219,1389.612,130.107,31.027
51,19.774,969.016,1526.674,1457.897,131.181,31.701
52,20.233,1022.326,1555.712,1513.914,138.033,32.354
53,20.606,1063.029,1606.214,1555.334,137.736,32.751
54,20.678,1086.056,1678.329,1633.429,146.846,33.700
55,21.034,1126.651,1727.932,1673.334,148.104,33.935
56,21.347,1165.635,1795.110,1712.842,152.866,34.817
57,21.736,1235.847,1847.915,1778.724,156.241,35.211
58,21.849,1223.392,1903.145,1850.805,160.287,36.114
59,22.112,1264.246,1991.729,1869.245,165.314,35.957
60,22.574,1319.825,2023.335,1934.365,169.724,36.479
61,22.796,1356.140,2071.079,2019.654,172.079,38.676
62,23.419,1389.652,2157.262,2081.403,177.802,37.226
63,23.438,1430.506,2199.208,2140.212,182.733,38.560
64,23.606,1485.233,2276.829,2206.796,182.234,39.682
65,24.257,1508.574,2352.550,2261.037,187.198,38.496
66,24.260,1565.805,2420.947,2315.957,189.363,39.207
67,25.220,1592.810,2476.393,2375.751,199.356,40.503
68,25.098,1650.750,2550.551,2464.723,202.043,40.463
69,25.452,1712.225,2619.680,2531.161,204.114,40.338
70,25.813,1748.409,2659.327,2607.607,209.732,42.081
71,26.405,1800.333,2758.062,2625.990,216.846,42.083
72,26.228,1837.344,2817.423,2704.518,215.850,43.060
73,27.054,1885.493,2903.978,2791.908,224.980,43.619
74,26.819,1926.815,2981.394,2876.330,229.894,44.145
75,27.414,1981.120,3041.451,2946.655,234.723,44.413
76,27.676,2021.762,3131.242,3011.913,240.301,44.687
77,27.863,2080.546,3217.999,3136.936,242.626,45.422
78,28.081,2137.380,3249.790,3201.861,243.037,46.116
79,28.306,2180.609,3352.455,3250.232,256.488,45.974
80,28.827,2231.526,3480.137,3326.228,256.840,47.892
81,28.907,2283.538,3509.381,3402.821,266.366,46.860
82,29.601,2338.553,3590.458,3489.769,267.611,47.995
83,29.690,2389.900,3684.892,3571.730,272.970,48.147
84,30.270,2451.249,3765.722,3649.598,280.956,48.465
85,30.524,2500.224,3824.935,3727.770,278.298,49.270
86,30.405,2544.017,3918.140,3819.752,283.593,49.759
87,30.674,2587.240,3994.889,3897.744,283.195,50.000
88,31.441,2658.216,4108.693,3984.519,296.071,50.422
89,31.475,2696.589,4179.607,4060.333,290.917,51.431
90,31.728,2746.781,4293.726,4149.637,296.477,51.482
91,32.167,2778.643,4355.136,4229.358,304.873,51.759
92,32.433,2898.529,4422.727,4325.027,319.329,52.622
93,33.275,2919.037,4577.481,4407.477,318.969,52.752
94,33.461,2997.399,4695.751,4499.479,322.312,53.510
95,33.648,3040.184,4706.327,4583.354,330.589,54.449
96,33.929,3126.137,4816.084,4690.857,337.806,54.683
97,34.146,3197.617,4893.981,4760.769,341.499,55.544
98,34.015,3205.471,5003.272,4884.889,345.188,55.894
99,34.566,3288.208,5108.346,4972.267,349.845,55.982
100,34.643,3349.771,5183.560,5057.013,358.719,57.380
101,35.412,3424.145,5266.889,5207.521,365.426,57.536
102,35.240,3499.520,5440.210,5264.029,373.487,57.541
103,35.475,3571.976,5523.085,5344.923,378.206,57.892
104,36.423,3622.647,5599.905,5435.987,378.019,59.732
105,37.017,3682.220,5674.564,5534.527,381.884,58.661
106,36.831,3753.209,5779.875,5677.701,390.256,60.768
107,36.963,3821.726,5888.320,5746.620,398.300,61.050
108,37.367,3883.944,6017.167,5857.536,399.925,60.917
109,37.921,3954.691,6195.843,5939.036,402.932,61.365
110,37.813,3995.768,6198.443,6054.102,415.451,61.617
111,38.276,4090.637,6307.231,6147.214,420.250,61.987
112,38.666,4149.210,6443.323,6268.270,427.436,65.250
113,38.937,4194.766,6534.263,6376.821,435.467,63.638
114,39.028,4295.494,6634.081,6479.183,438.788,64.479
115,39.000,4327.054,6752.544,6575.930,448.620,64.744
116,39.650,4459.424,6879.947,6681.636,453.852,65.995
117,39.881,4503.975,6979.425,6780.063,450.635,66.307
118,41.056,4576.079,7095.951,6915.756,460.391,66.268
119,40.476,4645.222,7200.900,7035.671,469.482,66.073
120,41.061,4729.719,7333.730,7119.505,474.558,66.665
121,41.571,4811.167,7399.599,7237.646,481.527,66.783
122,40.965,4876.438,7551.877,7368.430,490.823,68.582
123,41.927,4919.727,7651.332,7484.474,501.461,68.999
124,42.460,5044.409,7764.814,7623.071,503.521,70.110
125,42.707,5123.124,7936.456,7700.118,512.892,69.088
126,42.613,5193.913,8047.492,7804.345,515.904,69.873
127,43.167,5248.440,8140.894,7909.847,517.355,70.222
128,43.520,5332.174,8246.059,8046.597,525.058,70.681
129,43.534,5418.297,8384.156,8156.398,531.470,73.185
130,44.120,5539.236,8550.842,8296.561,546.033,72.862
131,44.292,5572.619,8601.628,8401.147,558.771,72.776
132,44.871,5644.998,8767.949,8584.037,553.235,73.955
133,45.162,5721.830,8880.638,8670.944,556.376,74.731
134,45.750,5795.055,9075.503,8787.126,567.373,74.226
135,45.628,5932.175,9127.853,8946.465,586.256,75.777
136,46.624,6006.159,9391.543,9079.281,583.281,77.480
137,46.810,6064.462,9425.002,9197.976,585.731,75.474
138,47.170,6095.926,9590.229,9296.190,598.540,77.575
139,47.558,6244.776,9692.224,9471.341,608.865,77.548
140,47.707,6350.569,9781.703,9588.423,613.545,79.706
141,48.330,6398.146,9966.569,9720.147,619.135,78.740
142,48.350,6511.102,10070.388,9871.995,628.075,79.525
143,48.632,6612.890,10277.075,9972.560,637.193,80.465
144,48.834,6667.639,10366.005,10096.420,637.621,79.868
145,48.983,6768.128,10493.403,10209.830,631.765,81.381
146,49.715,6859.960,10730.119,10380.396,665.923,81.939
147,50.265,6944.236,10753.481,10513.774,673.005,81.797
148,50.417,7068.949,10907.751,10688.450,656.425,82.966
149,50.977,7117.792,11040.920,10811.707,673.809,82.613
150,51.036,7188.928,11151.446,10926.735,690.487,83.624
151,50.711,7311.270,11339.076,11054.745,683.997,84.320
152,51.482,7421.055,11485.304,11246.599,697.769,83.786
153,51.637,7494.544,11606.624,11398.399,700.548,84.490
154,52.192,7616.073,11732.595,11569.296,717.362,84.730
155,52.109,7717.942,11905.844,11664.000,731.595,85.918
156,52.578,7799.226,12034.263,11817.108,734.384,85.933
157,53.684,7874.407,12135.238,12001.711,731.620,85.947
158,52.851,7982.548,12361.327,12091.224,747.665,87.239
159,53.367,8074.597,12460.646,12170.862,760.590,87.427
160,53.595,8140.528,12639.166,12347.046,758.074,88.075
161,53.795,8215.938,12803.855,12571.892,767.965,88.784
162,54.646,8405.973,12923.047,12672.862,772.007,90.145
163,54.185,8471.802,13151.175,12880.691,777.719,89.806
164,55.128,8594.894,13322.983,13031.959,803.435,90.681
165,55.899,8648.896,13417.351,13163.307,803.361,91.018
166,56.309,8791.870,13567.427,13313.983,803.735,90.710
167,55.916,8876.363,13689.143,13464.064,812.246,91.721
168,55.832,8949.005,13902.214,13665.231,819.560,92.257
169,56.647,9061.385,14026.595,13812.025,847.132,92.758
170,56.981,9161.367,14234.360,13965.824,851.229,94.028
171,57.425,9271.256,14350.151,14092.361,836.274,94.879
172,58.171,9424.539,14532.858,14311.548,856.801,94.188
173,57.452,9507.673,14713.453,14408.904,851.099,94.127
174,57.534,9550.057,14898.094,14521.111,855.485,94.751
175,58.664,9757.514,15121.772,14780.741,850.033,96.438
176,58.079,9806.655,15322.457,14932.066,885.802,96.278
177,58.511,9904.640,15333.358,15085.196,871.879,96.563
178,58.923,10012.294,15510.630,15230.502,894.289,96.165
179,59.633,10115.462,15693.341,15408.400,909.549,97.149
180,60.992,10260.217,15805.980,15528.640,915.261,97.999
181,61.207,10408.630,16107.923,15682.984,925.239,99.035
182,60.581,10441.680,16203.290,15965.109,924.861,99.728
183,60.829,10605.808,16332.466,16165.279,936.644,100.209
184,61.449,10689.979,16615.479,16225.651,938.939,100.636
185,60.927,10800.900,16665.874,16442.516,944.061,100.952
186,61.772,10933.674,16821.655,16607.495,970.662,100.211
187,62.509,11100.893,17083.551,16787.078,974.208,102.689
188,63.135,11190.174,17256.119,16932.045,986.249,102.637
189,63.176,11188.931,17322.461,17170.431,997.873,102.538
190,62.448,11405.916,17602.537,17267.607,1000.432,102.123
191,62.895,11513.838,17766.058,17470.477,1008.969,103.507
192,63.514,11625.657,17936.329,17693.399,1008.865,104.288
193,63.617,11735.847,18073.574,17824.752,1025.686,105.844
194,64.408,11895.810,18295.023,17933.529,1022.235,104.565
195,65.157,11924.499,18503.028,18163.393,1057.066,105.888
196,64.774,12083.519,18676.911,18369.308,1058.533,106.982
197,64.690,12178.501,18884.613,18519.130,1069.817,106.644
198,65.484,12369.122,19069.633,18703.597,1074.388,108.351
199,65.683,12469.482,19277.632,18899.809,1085.725,107.432
200,66.299,12562.554,19414.887,19131.179,1096.888,107.817
201,66.344,12721.067,19651.301,19347.456,1118.659,108.874
202,66.262,12771.778,19694.487,19451.125,1119.855,109.655
203,66.638,12954.480,19980.188,19624.389,1122.531,109.258
204,67.108,13106.424,20212.051,19812.841,1113.933,109.347
205,67.523,13183.831,20293.826,19961.153,1151.827,110.588
206,67.523,13331.462,20443.715,20165.732,1172.885,112.227
207,67.814,13427.966,20653.292,20389.049,1176.810,109.935
208,68.852,13561.129,20959.047,20586.158,1154.440,112.114
209,68.908,13664.859,21130.024,20818.981,1197.742,111.793
210,68.875,13872.982,21259.185,21008.439,1201.122,112.406
211,69.044,13962.705,21545.881,21181.386,1220.452,112.422
212,70.040,14098.000,21768.074,21343.402,1204.303,112.495
213,69.646,14193.425,21940.511,21498.529,1245.164,113.532
214,70.845,14381.978,22093.789,21757.528,1250.029,115.020
215,70.987,14550.028,22254.450,21936.407,1249.183,114.303
216,70.980,14676.891,22485.849,22171.448,1264.045,114.548
217,70.804,14743.611,22692.792,22447.293,1269.046,115.843
218,71.512,14868.825,22899.511,22617.913,1253.182,116.481
219,71.487,15025.544,23027.465,22786.849,1293.533,116.285
220,71.677,15151.464,23289.056,22995.760,1293.367,117.809
221,71.699,15258.885,23456.772,23089.085,1304.889,117.903
222,72.902,15392.424,23742.900,23385.172,1306.705,117.542
223,73.084,15515.604,24004.199,23575.698,1343.312,117.609
224,73.240,15638.740,24176.934,23764.883,1343.629,120.634
225,73.333,15775.195,24257.036,24026.652,1357.773,121.178
226,73.070,15948.555,24636.737,24186.958,1340.366,119.533
227,74.177,16032.943,24828.296,24354.759,1365.295,121.002
228,74.943,16185.263,25002.455,24527.065,1391.250,119.846
229,75.369,16302.099,25251.196,24846.768,1403.847,121.211
230,76.011,16487.563,25350.776,25172.869,1385.160,120.225
231,75.799,16642.568,25506.252,25215.386,1420.923,123.238
232,75.828,16787.496,25726.412,25461.623,1434.490,123.600
233,75.760,16976.735,26070.137,25724.375,1443.459,123.673
234,76.502,17004.560,26305.887,25894.511,1454.080,124.292
235,76.762,17212.644,26458.453,26180.932,1449.462,125.425
236,76.013,17301.452,26911.151,26347.492,1474.183,125.324
237,77.311,17526.100,27053.263,26563.313,1482.017,126.004
238,78.195,17577.458,27170.562,26775.549,1505.277,125.162
239,77.878,17777.258,27300.966,26930.168,1510.272,126.324
240,78.131,17852.698,27465.724,27232.459,1526.924,126.376
241,79.050,18077.233,27763.010,27403.987,1513.022,126.657
242,80.189,18195.158,27945.591,27622.170,1550.439,128.354
243,78.631,18348.378,28269.917,27902.905,1559.290,127.817
244,78.942,18505.183,28507.810,28143.246,1562.476,128.842
245,79.509,18646.734,28726.161,28305.067,1586.898,128.995
246,79.993,18832.857,28987.533,28575.637,1566.595,129.709
247,80.130,18938.796,29163.967,28751.995,1603.512,131.167
248,80.864,19114.718,29340.509,29028.431,1615.738,131.001
249,80.658,19358.533,29642.333,29346.837,1633.258,131.716
250,81.694,19327.097,29872.868,29479.247,1651.292,131.505
251,80.226,19484.695,30159.070,29633.811,1672.754,130.727
252,81.756,19914.778,30318.863,29742.319,1665.644,132.972
253,83.148,19744.495,30542.104,30118.887,1685.868,132.691
254,81.878,19986.160,30775.696,30366.002,1691.242,133.052
255,82.685,20177.284,30999.726,30574.348,1699.431,134.603
256,83.721,20273.131,31283.535,30895.568,1687.549,134.914
257,83.354,20411.033,31403.634,31080.516,1735.042,135.445
258,83.315,20588.764,31742.391,31244.397,1726.001,136.931
259,84.113,20749.894,32019.380,31533.154,1736.549,136.770
260,84.282,20874.884,32414.612,31691.825,1753.294,136.631
261,83.039,21047.654,32367.416,32071.967,1762.724,138.483
262,85.218,21209.429,32808.877,32276.759,1775.641,139.647
263,85.244,21304.385,32890.701,32659.413,1782.463,139.360
264,84.853,21512.067,33155.095,32872.572,1811.262,139.258
265,85.902,22345.542,33424.150,32955.572,1806.173,139.401
266,86.151,21845.570,33665.290,33256.452,1819.602,140.612
267,86.705,21935.564,33809.814,33467.783,1831.341,141.091
268,87.431,22210.752,34113.930,33722.754,1845.425,142.367
269,87.776,22277.065,34410.251,33978.254,1889.646,141.471
270,88.780,22455.762,34679.126,34135.585,1873.296,143.985
271,87.779,22648.277,34860.413,34394.309,1878.107,144.985
272,90.148,22806.082,35146.142,34630.883,1926.426,145.264
273,88.608,22958.824,35393.668,35034.973,1913.424,146.535
274,88.990,23122.266,35654.595,35248.176,1955.655,145.778
275,88.947,23340.360,35992.924,35426.204,1948.631,146.994
276,90.385,23502.667,36080.774,35693.673,1951.063,147.704
277,89.599,23658.372,36353.649,36081.530,1971.850,146.763
278,90.812,23869.197,36667.676,36135.262,1991.823,147.603
279,90.847,24005.232,36923.752,36587.076,1997.272,148.526
280,91.048,24071.948,37183.780,36727.139,1971.509,150.581
281,91.273,24376.502,37563.078,36909.518,2036.677,148.404
282,91.222,24396.552,37752.546,37198.767,2045.521,149.280
283,92.225,24670.080,37916.562,37465.666,2038.413,148.851
284,91.910,24840.470,38149.560,37707.616,2062.242,151.444
285,93.456,24998.713,38408.896,38006.112,2062.820,151.276
286,92.205,25249.213,38724.308,38333.826,2126.023,151.783
287,93.552,25262.442,39071.246,38513.180,2105.154,150.967
288,93.396,25437.541,39615.410,38808.204,2118.739,151.345
289,93.331,25709.891,39563.265,39135.251,2100.899,153.744
290,93.752,25841.305,39852.184,39327.788,2135.035,153.579
291,94.249,26020.223,40087.430,39553.615,2158.788,152.758
292,93.700,26361.080,40351.848,39810.714,2185.739,153.804
293,94.905,26392.094,40575.670,40168.306,2183.102,152.674
294,94.623,26526.503,41175.418,40616.585,2198.846,155.300
295,95.497,26963.011,41168.544,40750.001,2247.720,154.527
296,95.583,27014.779,41592.800,40923.264,2232.709,159.068
297,95.110,27139.945,41687.213,41348.466,2227.381,158.907
298,96.464,27280.898,42254.030,41558.990,2223.781,159.455
299,97.041,27578.936,42404.171,41894.530,2253.936,158.000
300,96.678,27768.218,42780.099,41973.669,2258.698,158.096
301,97.757,27994.098,42795.680,42456.312,2295.662,157.939
302,97.105,28081.074,43234.743,42719.364,2304.713,159.344
303,98.191,28179.195,43739.956,42809.238,2330.420,158.615
304,97.139,28325.114,43745.604,43325.180,2350.649,160.132
305,98.587,28486.688,44052.496,43514.623,2331.590,163.135
306,98.397,28766.511,44328.328,43752.869,2368.225,162.355
307,99.133,28931.523,44548.964,44055.740,2277.020,161.675
308,99.665,29099.420,45096.293,44449.506,2262.977,161.036
309,99.443,29358.139,45172.968,44587.004,2313.683,162.879
310,98.845,29476.664,45601.039,44824.516,2351.792,163.330
311,100.912,29781.319,45622.051,45098.857,2285.075,163.037
312,99.318,30034.748,46068.812,45464.857,2371.433,166.985
313,100.555,30148.619,46435.564,45822.801,2387.203,166.225
314,101.677,30145.696,46669.942,46137.623,2386.002,164.065
315,100.812,30455.021,46930.037,46377.007,2424.543,164.654
316,101.718,30625.150,47260.437,46603.746,2417.706,165.807
317,102.169,30776.877,47547.867,46745.826,2429.193,166.812
318,101.843,30969.165,47993.591,47239.017,2438.924,166.663
319,103.445,31328.086,48126.832,47546.376,2438.617,167.385
320,102.204,31381.404,48432.745,47778.153,2476.095,168.056
321,102.225,31479.303,48856.512,48060.156,2486.747,166.606
322,102.738,31970.035,49034.490,48342.023,2497.872,169.353
323,102.610,31984.077,49403.761,48673.669,2502.474,168.048
324,103.468,32178.141,49789.935,48879.030,2516.285,168.737
325,105.617,32364.866,50005.775,49296.344,2517.615,167.971
326,106.753,32645.275,50276.673,49569.576,2577.448,170.259
327,104.873,32810.837,50417.136,49981.828,2556.599,169.641
328,104.873,32816.624,50916.170,50345.424,2566.621,170.724
329,104.503,33171.204,50984.893,50574.625,2591.091,170.836
330,106.816,33348.972,51467.200,51161.749,2591.508,172.617
331,106.969,33498.771,51996.340,51052.526,2553.794,171.100
332,107.352,33796.461,52369.780,51442.901,2619.666,171.858
333,107.156,33961.366,52378.838,51911.904,2641.096,174.752
334,107.871,34169.241,52723.626,52034.934,2670.191,170.848
335,106.048,34324.830,53127.430,52509.532,2648.344,173.717
336,108.015,34564.550,53415.089,52807.277,2657.846,176.541
337,108.117,34618.209,53688.409,52939.691,2698.276,175.470
338,108.353,35113.475,53923.154,53271.376,2706.373,177.202
339,108.612,35105.400,54494.038,53435.505,2749.954,176.812
340,108.979,35319.323,54615.391,53976.241,2757.492,177.821
341,109.399,35504.882,54833.631,54564.421,2723.778,180.701
342,109.242,35636.470,55267.891,54408.620,2803.837,178.211
343,110.069,35907.196,55450.087,54906.417,2791.582,178.049
344,110.599,36048.715,56134.992,55165.610,2853.098,177.983
345,110.034,36333.633,56234.670,55875.815,2848.318,178.832
346,110.382,36608.730,56657.353,55810.113,2896.315,179.851
347,111.357,36741.094,56902.484,56281.291,2884.601,180.196
348,112.213,37045.163,57033.155,56695.152,2880.407,179.940
349,110.984,37047.773,57669.958,56982.782,2931.870,181.299
350,112.300,37374.705,57895.234,57144.629,2933.835,181.389
351,111.338,37559.678,58037.097,57529.392,2963.185,182.692
352,112.640,37894.575,58421.423,58085.183,2962.976,181.938
353,111.679,37925.298,58781.161,58090.370,2974.766,182.453
354,113.669,38137.767,59211.782,58343.843,2992.269,182.151
355,113.260,38334.535,59645.495,58871.298,2958.294,184.631
356,113.840,38577.333,59836.010,59211.470,2976.011,184.548
357,113.972,38766.227,60411.745,59395.984,3046.420,182.614
358,114.589,39048.775,60363.418,59621.030,3054.217,186.722
359,113.435,39221.509,60765.444,60062.945,3085.996,185.813
360,114.654,39658.339,61455.026,60552.449,3068.312,188.764
361,117.198,39768.905,61567.743,60751.561,3081.425,189.544
362,115.085,39949.622,61822.281,61524.187,3087.995,187.030
363,116.502,40111.037,62197.193,61447.459,3118.584,187.981
364,115.462,40321.900,62498.999,61720.203,3155.037,190.890
365,116.066,40458.612,62618.982,62174.128,3152.984,187.663
366,116.095,40665.598,63270.104,62542.829,3176.418,189.629
367,116.882,40918.512,63448.218,62813.220,3187.156,192.332
368,117.647,41193.698,63793.911,63222.946,3212.312,190.088
369,117.333,41496.722,64054.644,63655.018,3190.834,188.560
370,118.967,41776.288,64407.035,63798.157,3241.538,192.222
371,118.063,41826.232,65223.645,64185.023,3276.543,191.829
372,118.488,42287.640,65394.602,64562.943,3279.208,192.285
373,119.001,42337.354,66084.875,64802.126,3295.444,193.656
374,121.128,42485.646,66090.950,65325.455,3271.774,194.477
375,119.242,42873.519,66377.357,65445.972,3281.806,192.508
376,119.165,43087.043,66600.049,66267.215,3342.219,195.207
377,120.373,43401.582,67178.222,66427.027,3357.395,197.502
378,120.560,43526.777,67349.602,66669.576,3387.179,194.607
379,118.836,43758.407,68261.256,67189.985,3403.919,197.229
380,121.793,43856.528,68203.889,67555.023,3361.448,197.064
381,120.640,44125.188,68466.563,67618.866,3417.552,198.757
382,122.049,44592.917,68576.909,68585.097,3429.813,194.705
383,122.702,44596.496,69266.171,68407.216,3435.040,196.039
384,122.959,44714.163,69508.555,68764.680,3444.604,201.779
385,122.301,44929.137,70091.016,69271.227,3441.290,200.403
386,122.608,45274.095,70443.030,69467.234,3484.968,197.302
387,123.325,45736.101,70802.852,70079.350,3595.928,199.805
388,122.675,45741.281,71234.059,70351.876,3535.964,201.522
389,123.435,45964.614,71618.800,70937.135,3568.998,201.361
390,124.838,46369.991,72074.225,71045.339,3539.489,202.484
391,124.308,46353.730,72115.707,71534.782,3584.898,202.563
392,123.989,46718.539,72440.081,71553.944,3604.053,203.234
393,125.592,46862.618,73136.676,72056.632,3571.679,205.183
394,124.661,47013.960,73346.073,72236.697,3618.964,204.296
395,126.139,47388.453,73824.973,72597.034,3636.996,204.241
396,126.325,47623.494,74133.824,73487.572,3691.884,208.091
397,126.571,47980.780,74483.354,73751.552,3694.305,203.467
398,126.506,48342.799,74509.438,73552.910,3707.383,204.814
399,126.340,48371.758,75351.263,74211.862,3727.873,206.726
400,127.395,48604.298,75491.533,74543.317,3711.629,207.191
401,126.441,48884.743,75822.031,74936.084,3761.019,207.348
402,128.476,48967.267,76750.119,75325.135,3787.902,207.578
403,128.628,49369.273,76488.819,75935.675,3807.525,206.257
404,126.733,49609.083,77219.452,76146.387,3823.550,207.205
405,127.792,49715.183,77160.033,76511.835,3824.460,207.873
406,128.922,50124.521,77673.473,76758.324,3855.013,208.821
407,129.767,50187.393,78173.893,77115.527,3853.998,210.256
408,129.902,50567.456,79210.691,77790.146,3848.051,210.602
409,130.234,50805.276,79221.079,78158.823,3890.904,212.410
410,129.150,51144.466,79282.134,78356.387,3868.124,213.091
411,131.027,51216.631,79751.422,78521.109,3936.956,214.485
412,130.493,51467.203,80162.425,79330.592,3911.180,212.586
413,129.675,51787.674,80946.001,79315.739,3942.413,215.627
414,130.832,51940.508,80979.735,80182.595,3974.240,214.189
415,130.673,52256.057,81223.038,80467.360,3951.266,215.337
416,132.379,52369.893,82099.544,80842.208,4033.178,214.093
417,133.028,52773.506,82112.554,80757.910,4040.268,216.271
418,133.308,52947.068,82691.365,81754.794,4035.697,213.889
419,132.027,53347.255,82623.098,81805.906,4036.832,216.473
420,133.315,53278.065,83213.206,82909.294,4066.301,217.288
421,134.532,53700.855,84090.389,83219.627,4091.760,217.714
422,132.706,54113.521,84174.767,83074.427,4082.800,217.237
423,133.734,54246.927,84958.289,83647.888,4109.932,218.214
424,135.965,54429.174,85139.207,84248.582,4124.697,218.771
425,134.929,54842.410,86119.036,84565.645,4127.343,219.517
426,134.014,55023.736,85986.995,85287.564,4129.210,219.435
427,135.526,55160.304,86339.186,85548.135,4178.760,221.121
428,134.456,55499.752,86833.103,85544.221,4196.826,221.073
429,134.667,55986.073,87019.467,86216.858,4226.179,221.232
430,136.444,56104.121,87231.294,86909.201,4251.328,221.768
431,135.866,56194.816,88203.316,86770.647,4235.919,223.525
432,135.547,56506.225,87952.871,87611.534,4298.842,222.587
433,136.912,56960.689,88114.388,87919.111,4274.109,224.450
434,138.234,57252.524,89025.428,88184.163,4341.406,223.722
435,138.075,57326.768,89289.047,88870.862,4309.631,221.571
436,138.647,57282.190,90311.169,88807.143,4313.463,221.137
437,138.848,57758.676,90399.953,89588.732,4383.296,229.086
438,138.119,57917.060,90740.787,89402.898,4401.167,224.698
439,138.353,58149.399,90809.129,89915.754,4436.322,224.072
440,138.263,58392.536,91825.632,90431.266,4405.598,222.314
441,138.676,58810.313,92085.218,91019.957,4476.794,224.212
442,140.328,59123.612,92146.435,91313.659,4493.486,230.166
443,140.220,59462.220,92404.675,91653.793,4453.472,225.902
444,140.390,59708.754,92676.445,91788.324,4481.107,226.830
445,141.603,59795.243,94647.911,92666.847,4495.983,227.482
446,140.825,60310.802,94006.819,92989.275,4517.786,229.329
447,140.746,60621.428,94398.801,93481.047,4500.504,230.082
448,141.997,60864.237,94973.911,93834.882,4545.543,227.594
449,142.504,61119.929,95351.290,93978.943,4607.471,230.088
450,142.063,61505.337,96062.100,94809.106,4572.494,232.485
451,142.915,61650.331,96475.551,95316.283,4682.544,233.317
452,142.862,61878.460,96751.305,95647.569,4656.360,232.850
453,143.375,62048.002,97263.059,95448.029,4670.256,233.900
454,141.257,62438.510,97520.940,96513.268,4713.335,232.248
455,143.217,62392.871,98014.737,97121.263,4817.869,234.658
456,144.259,62730.166,98026.493,97610.259,4728.611,235.647
457,145.344,62947.192,98560.005,97719.301,4735.994,232.958
458,145.377,63359.162,99138.320,98169.734,4747.420,235.040
459,145.197,63819.037,99269.909,99181.415,4770.569,233.167
460,145.384,63829.812,99968.637,99474.467,4827.702,235.607
461,145.281,64303.655,100470.655,98813.598,4815.123,233.806
462,146.487,64440.269,101156.909,100141.530,4870.337,236.949
463,146.146,64605.394,101267.412,100604.432,4824.869,235.257
464,146.926,65076.703,101350.478,101065.478,4879.573,238.405
465,146.919,65270.579,102177.354,100920.999,4910.512,239.213
466,145.898,65704.677,102357.607,102545.051,4953.640,240.960
467,147.554,65731.542,102509.692,103134.543,4966.708,240.374
468,146.782,66125.430,103359.343,102709.689,4909.150,237.833
469,147.343,66209.153,104530.200,102824.552,4956.398,241.223
470,148.501,66600.240,104221.572,103405.828,5036.189,241.060
471,147.916,67089.473,104924.088,103996.635,5024.431,243.110
472,149.810,67143.277,105347.915,104244.252,5018.381,242.934
473,148.649,67621.821,105931.362,104595.467,5066.980,243.832
474,149.258,67893.786,106445.316,105770.978,5066.919,243.386
475,149.722,68380.885,106177.180,106199.030,5069.928,244.181
476,149.035,68414.677,107986.401,105868.933,5127.513,243.296
477,151.284,68613.204,107208.181,106327.721,5175.752,243.758
478,150.036,69117.335,108012.986,106930.835,5174.263,246.836
479,149.652,69573.489,108258.185,108524.165,5150.225,244.022
480,151.341,69597.386,109037.152,107991.680,5230.299,245.150
481,150.597,69826.326,109053.264,109649.926,5166.222,247.989
482,150.995,70355.352,109646.499,109150.934,5254.766,243.312
483,152.622,70539.821,110789.401,110127.900,5284.276,246.152
484,152.586,70731.683,110675.684,110222.072,5260.346,249.406
485,152.388,70943.699,111873.323,110552.409,5284.537,246.852
486,152.401,71278.071,111298.005,110352.244,5305.353,247.186
487,152.251,71785.577,112274.168,111023.412,5331.647,250.724
488,152.739,72053.362,111874.164,111363.461,5352.884,250.583
489,153.581,72049.936,113031.086,111738.148,5390.865,248.149
490,151.833,73531.419,113940.076,112081.259,5418.958,248.753
491,153.141,73085.746,113708.392,112884.869,5419.586,253.603
492,154.089,72929.936,114280.054,112760.071,5430.766,252.940
493,155.092,73655.997,114829.663,113440.863,5474.894,251.249
494,155.184,73497.736,114907.948,114462.453,5464.492,254.459
495,155.184,74281.375,115751.749,114823.001,5501.141,253.620
496,154.982,74202.725,116208.736,114731.913,5578.202,259.481
497,157.081,74971.255,116276.746,115926.173,5540.652,254.967
498,156.179,74863.315,116928.316,116237.034,5605.954,254.881
499,156.443,75455.189,117576.698,116818.882,5537.522,255.228
500,155.283,75445.449,118149.574,116934.201,5594.633,256.291
501,157.223,75970.389,118262.587,117683.723,5622.662,256.337
502,160.062,75930.839,118618.578,118143.406,5663.414,256.528
503,157.569,76723.721,119253.122,118777.720,5642.320,259.277
504,156.636,76926.003,119906.315,118811.029,5697.934,256.445
505,158.510,77250.913,119963.505,119333.494,5770.513,260.879
506,158.510,77229.156,120914.148,119306.824,5733.834,256.497
507,158.684,77879.907,120549.433,120191.327,5772.371,257.858
508,158.342,77488.187,122223.838,120881.737,5758.605,259.248
509,160.271,78132.573,122158.837,120896.920,5815.031,267.337
510,159.271,78659.011,122793.072,121679.689,5849.477,259.854
511,160.644,78972.834,123232.585,122239.145,5844.962,258.984
512,161.314,79306.076,124102.887,122442.313,5916.297,267.626
513,161.539,79185.191,123672.831,122623.417,5922.628,263.872
514,162.249,79563.100,124969.974,123296.354,5926.082,266.538
515,160.043,79972.921,125613.089,124111.447,5969.273,267.024
516,159.941,80092.550,125270.741,124523.197,5956.708,268.458
517,161.145,80617.363,126278.579,124803.403,6000.889,268.732
518,162.115,81218.784,126018.181,125929.530,6020.073,263.774
519,161.993,81231.941,126724.026,125426.032,6044.849,267.598
520,163.709,82315.379,127488.229,127083.314,6059.680,266.507
521,163.462,83344.069,128421.201,127429.122,6036.747,267.809
522,162.858,83707.992,128991.421,127119.194,6105.992,273.682
523,164.118,83646.711,128749.659,127974.903,6140.273,269.155
524,164.550,82634.108,130019.109,128114.454,6176.530,270.527
525,163.936,82964.368,130512.247,131112.237,6107.636,275.513
526,164.845,83760.571,130197.389,129165.247,6171.817,268.134
527,166.514,83749.576,131177.235,129671.588,6108.436,274.217
528,165.872,83655.355,131499.674,130350.926,6212.081,274.802
529,164.338,84084.607,131698.772,130743.786,6214.197,271.327
530,165.228,84616.401,132499.198,132195.053,6283.666,276.109
531,164.736,85195.063,132901.702,132101.656,6306.817,278.015
532,164.364,85394.527,133058.767,133710.589,6307.270,268.140
533,167.495,85297.613,134008.633,133338.854,6347.749,275.369
534,167.126,85568.755,134250.507,133453.314,6333.423,272.495
535,168.686,86311.741,135422.692,133967.703,6368.238,271.277
536,169.476,86284.518,134939.264,134429.033,6351.210,274.375
537,168.016,86863.402,136347.115,133986.537,6435.891,275.300
538,171.103,87227.899,137982.173,135079.035,6454.385,275.307
539,169.673,87525.943,136791.992,136346.328,6561.619,276.998
540,169.844,87780.774,137581.028,136879.911,6441.933,277.413
541,169.129,88299.045,138131.107,136637.546,6480.092,279.593
542,171.226,88390.495,138497.516,137192.407,6515.677,280.214
543,170.371,88637.786,139002.397,137585.215,6493.015,276.539
544,170.889,89167.219,139969.872,139385.155,6665.660,277.523
545,171.695,89378.698,140233.287,139464.482,6666.491,282.381
546,171.573,89896.220,140906.492,139073.234,6691.594,282.705
547,172.552,89830.603,140791.666,140296.101,6725.249,281.694
548,171.838,90264.727,141100.485,140068.685,6680.947,281.382
549,176.730,90869.326,142123.570,141443.186,6763.716,288.976
550,174.340,91033.843,142342.366,141852.061,6896.119,285.764
551,173.534,91021.616,142946.852,142442.018,6860.623,284.560
552,173.912,91964.417,143855.537,142510.633,6783.746,281.565
553,175.539,91987.214,145025.795,142571.416,6894.386,285.625
554,174.040,92574.139,144427.231,143029.751,6920.473,281.597
555,173.427,92564.638,144729.471,144137.145,6906.689,286.161
556,175.279,93318.223,145485.120,144235.773,6992.379,286.276
557,176.397,93774.710,147013.186,144842.044,7029.228,284.643
558,175.340,94375.033,146433.949,145668.963,7008.961,286.564
559,174.663,94155.344,147462.047,146983.088,7026.605,290.884
560,175.740,93938.359,147408.810,148836.194,7068.842,287.883
561,175.986,94435.502,147664.474,147360.724,7099.969,292.170
562,177.171,95090.774,148753.519,147898.079,7054.243,287.354
563,177.454,95717.977,149103.935,148422.766,7168.194,288.865
564,178.700,95377.398,150056.620,148632.301,7163.415,291.694
565,181.113,96041.969,150777.581,149202.152,7155.556,290.923
566,178.120,96489.765,151091.898,149765.707,7201.070,288.436
567,177.811,96764.459,151928.466,150700.787,7316.686,290.945
568,180.521,96647.168,152033.659,150917.588,7283.119,288.400
569,180.682,97791.230,153059.656,151395.325,7338.852,292.865
570,179.538,97749.568,153104.944,152737.104,7354.661,294.169
571,179.528,97569.453,154216.915,152778.697,7428.308,293.934
572,181.570,98652.284,154329.196,153970.757,7377.312,295.528
573,181.042,98968.786,155243.655,155912.939,7391.647,296.301
574,181.267,98893.072,155179.162,154324.211,7496.162,294.198
575,181.779,99651.522,155988.365,157177.203,7380.414,296.851
576,184.685,99500.353,158524.994,154890.086,7483.671,294.481
577,182.079,100357.112,156677.820,156829.579,7470.529,295.013
578,182.168,100533.367,161466.116,159138.442,7470.940,297.058
579,182.464,100302.276,158402.196,156944.708,7247.558,297.214
580,182.742,101252.130,163778.357,158131.019,7277.737,293.203
581,185.922,101357.843,159386.568,161562.459,7245.581,300.086
582,184.120,101907.687,161179.708,162359.430,7236.190,298.874
583,184.644,102072.819,160428.024,159420.862,7307.748,302.537
584,185.332,102655.535,162224.763,163347.712,7281.294,300.125
585,185.678,103309.866,161660.108,161642.884,7386.308,301.804
586,185.062,103360.271,162324.193,161868.479,7330.491,302.265
587,185.834,103467.024,166688.644,163118.665,7369.894,301.693
588,185.795,104174.085,167872.171,161828.870,7322.165,303.681
589,185.888,104754.066,168406.385,166770.674,7492.338,303.727
590,186.715,105344.509,168035.443,167222.125,7523.457,300.899
591,187.599,105121.691,168585.023,167973.777,7542.492,307.575
592,188.183,105284.620,169156.088,167812.129,7533.156,305.290
593,186.203,106108.286,170268.204,168106.084,7580.624,306.473
594,191.775,106219.403,170701.079,169865.175,7573.806,307.176
595,190.464,107136.000,166807.450,169185.493,7657.137,309.242
596,188.191,106668.808,171941.443,169463.417,7608.100,308.326
597,191.722,108084.462,172376.997,167822.060,7732.218,311.032
598,188.546,107703.756,172753.626,171113.053,7742.282,309.673
599,190.544,108525.035,173855.475,171412.241,7749.405,308.460
600,189.043,109016.037,169966.482,172365.227,7710.997,306.335
601,190.807,109162.472,174582.899,169848.848,7770.523,305.152
602,189.779,109822.638,171387.112,173991.277,7849.656,309.779
603,190.156,110665.920,175569.829,173599.529,7918.753,311.727
604,189.828,109868.856,175902.633,171218.975,7867.513,313.023
605,189.592,110309.390,175739.352,171903.866,7883.550,315.015
606,190.764,110923.100,177432.354,172029.038,7895.748,316.649
607,192.604,111233.887,178134.573,175754.735,8002.348,319.008
608,192.403,111144.186,175457.561,176884.795,8059.808,312.446
609,190.959,111683.444,179364.460,173782.171,7977.545,315.171
610,192.022,112207.938,180189.816,178041.318,7936.179,319.153
611,194.057,112567.759,180532.420,174857.848,8046.782,312.539
612,195.231,113077.697,178035.864,178917.707,8081.000,317.518
613,193.232,113345.425,181589.344,179145.660,8144.671,348.086
614,194.201,112915.988,182603.309,180155.536,8102.241,345.720
615,193.727,113828.773,182447.541,181100.540,8162.970,348.995
616,195.129,115033.976,179983.010,182400.307,8140.911,343.354
617,195.479,115091.554,183350.654,181568.941,8252.113,345.798
618,196.335,115199.132,183569.208,178701.453,8238.731,349.494
619,197.568,116829.494,185250.627,182533.044,8270.713,350.384
620,193.903,116203.456,184926.736,182968.677,8317.449,353.657
621,196.764,116420.092,185967.707,180599.097,8317.122,352.022
622,196.741,116734.358,186604.612,184256.480,8342.582,354.812
623,195.126,117929.710,187313.085,185342.699,8392.605,356.630
624,197.383,118512.073,187540.413,185439.795,8503.541,348.889
625,198.734,118781.433,188830.939,185608.131,8365.189,352.452
626,196.452,118701.514,188471.439,186456.162,8487.053,357.290
627,199.455,118561.980,188517.437,187531.556,8552.033,356.542
628,198.695,119160.726,189521.764,188177.956,8553.969,355.792
629,199.499,119529.693,190615.874,187246.959,8542.536,356.641
630,199.857,120302.959,190475.650,189047.079,8590.927,353.792
631,198.897,120254.713,191779.022,190218.573,8627.790,358.050
632,199.296,120468.386,192351.575,190304.120,8823.354,362.705
633,200.874,120384.948,190843.881,191063.383,8574.555,354.526
634,202.100,122177.127,190486.325,191206.754,8718.746,361.659
635,199.924,122438.601,194347.009,192996.313,8779.432,356.095
636,202.674,122581.528,194586.763,192898.147,8693.925,361.388
637,202.644,123075.162,195942.921,193582.534,8804.904,356.128
638,202.439,122533.439,195214.685,194206.200,8852.681,357.644
639,202.668,122921.834,196529.133,194437.510,8861.892,360.693
640,204.231,123342.560,197260.446,195411.338,8902.899,366.332
641,202.401,123319.453,196178.126,193776.251,8925.246,362.501
642,204.109,124785.922,196756.191,196038.317,8910.637,369.073
643,205.248,124501.395,198434.941,197290.665,8972.679,367.371
644,204.562,124377.031,196081.899,198205.885,8980.267,367.238
645,205.518,125967.014,200911.125,197972.783,8964.910,363.409
646,204.816,126267.665,197463.192,195273.457,9116.917,364.241
647,206.745,126152.790,201396.078,199107.548,9087.177,366.061
648,207.456,127896.580,201001.477,197347.729,9254.194,365.192
649,205.899,126705.140,204033.910,200783.701,9175.656,369.237
650,206.781,127431.971,203752.414,202414.212,9164.398,372.693
651,206.300,127290.248,204233.837,201266.829,9245.048,367.744
652,205.740,130261.814,205086.344,202341.612,9210.911,372.710
653,205.492,128707.300,205386.254,203501.550,9300.539,363.607
654,207.877,128936.346,206969.140,203202.229,9293.899,372.613
655,205.783,128848.505,206431.158,202246.316,9310.278,369.185
656,208.913,129800.402,207389.730,205654.585,9435.556,369.432
657,207.841,130397.142,208250.626,204789.053,9451.007,383.576
658,208.623,130238.235,208815.898,207920.887,9470.197,368.488
659,207.908,132386.871,210246.836,204118.178,9513.127,375.445
660,209.559,131466.659,210911.500,207269.447,9480.859,379.672
661,207.634,130879.371,210440.377,209413.729,9557.541,369.618
662,211.525,133192.369,211408.561,210772.022,9637.843,375.715
663,209.311,133164.826,212765.874,210578.459,9572.321,369.508
664,208.916,132013.927,213569.222,209719.703,9612.065,372.083
665,209.725,132448.213,213232.821,211691.847,9643.253,379.424
666,209.752,133567.299,213532.558,211151.540,9640.054,384.121
667,211.709,134373.775,217157.626,212689.936,9743.915,375.262
668,211.235,134728.388,214470.406,213050.535,9731.469,376.748
669,211.410,135231.093,216719.890,213597.622,9793.533,378.892
670,214.916,135289.635,216176.680,213665.130,9806.094,378.634
671,213.463,135840.111,218023.253,214845.630,9801.971,383.806
672,214.117,136258.728,218547.706,215652.010,9873.825,374.354
673,213.740,136579.568,218169.937,216993.740,9882.001,382.244
674,213.278,137070.413,218784.162,219425.430,9975.389,375.789
675,214.035,136970.383,220094.325,217246.358,9959.086,383.198
676,212.899,138069.052,220548.568,217963.680,9991.235,382.816
677,214.003,139396.540,220191.543,218951.585,10042.528,381.781
678,216.132,138406.521,220572.583,220207.446,9972.978,384.777
679,216.017,139193.927,223009.576,219836.941,10057.564,378.881
680,213.581,139003.487,222373.720,221627.194,10080.306,375.402
681,215.303,139927.422,224275.672,221116.710,10106.905,382.773
682,217.923,140361.015,224070.778,222323.212,10162.835,384.493
683,217.251,141052.677,224107.806,222687.265,10404.513,378.917
684,218.079,141026.074,224209.037,223400.914,10314.955,387.405
685,218.844,140993.397,226099.384,224034.524,10378.443,373.794
686,218.380,144254.508,225943.622,225108.073,10427.746,391.436
687,218.310,142273.215,227108.241,225198.275,10481.870,393.156
688,220.385,142940.899,228389.228,224900.570,10462.091,390.928
689,221.831,142491.348,229603.434,228514.508,10504.817,393.068
690,219.232,144338.893,229096.580,227154.848,10637.692,394.963
691,218.725,144848.547,229669.551,228875.794,10671.107,384.922
692,222.330,145511.579,231285.263,230348.159,10703.251,391.138
693,217.785,144783.529,231535.113,229833.717,10706.737,395.994
694,221.071,145445.656,232146.315,230124.734,10749.665,403.151
695,221.307,145715.910,232680.518,230905.132,10860.559,396.106
696,218.363,145359.778,238263.242,231736.950,10775.646,392.287
697,223.176,146257.743,235214.219,233510.887,10858.352,397.232
698,222.868,146855.010,240177.082,233875.009,10768.778,389.803
699,223.994,147584.323,241173.849,235099.466,10833.978,392.198
700,223.888,147546.884,237117.937,234429.618,10950.536,402.869
701,222.179,148251.154,241524.411,239218.307,11005.133,402.723
702,222.425,148024.473,238623.882,235573.380,11043.617,399.002
703,224.920,150239.098,242305.618,237182.792,11039.336,397.514
704,223.728,150243.183,243488.126,243120.257,11050.171,405.626
705,224.103,150911.296,243964.686,241581.641,11062.328,400.973
706,223.343,150622.196,242550.147,237216.854,11240.854,402.446
707,225.654,150216.626,244082.885,239191.036,11123.280,403.822
708,223.966,151923.487,246038.286,244067.402,11141.440,400.887
709,224.705,151997.372,246317.776,240883.278,11234.011,403.662
710,225.720,151069.303,244072.323,242227.889,11216.526,403.098
711,226.083,151725.831,244108.426,241916.723,11299.945,405.213
712,226.052,154283.397,245109.325,246032.730,11273.099,404.355
713,227.890,152860.624,248129.183,244635.616,11433.637,409.250
714,227.856,153538.427,245626.664,246365.384,11310.065,403.944
715,227.791,154651.811,247323.937,248916.772,11406.745,403.444
716,227.904,154732.230,249643.905,248672.382,11427.312,407.059
717,225.540,155913.385,251447.244,247554.153,11442.487,406.039
718,228.223,156252.742,252067.317,247967.232,11462.193,407.384
719,227.864,155399.275,250276.259,247228.557,11433.183,411.872
720,228.366,156413.966,250526.109,248981.572,11506.691,401.760
721,229.307,159652.114,252216.918,251181.536,11621.289,408.662
722,230.094,157325.240,252566.543,249958.342,11632.890,411.354
723,230.449,158813.482,254827.840,249942.912,11733.261,411.996
724,231.793,158101.095,255478.486,254242.941,11704.163,415.135
725,226.171,158391.758,254694.224,254867.603,11728.080,412.938
726,232.772,158542.160,255118.058,255525.264,11758.113,415.672
727,230.991,159345.455,256310.796,253970.733,11859.929,417.792
728,229.239,159630.027,257850.732,255573.688,11910.271,413.083
729,231.793,160362.778,255953.909,255677.355,11891.046,413.977
730,233.338,160051.497,258134.639,255552.598,11855.682,412.448
731,232.617,160855.988,257394.122,255618.138,12020.405,412.807
732,232.033,161291.726,259853.505,256395.258,11993.427,414.566
733,232.722,161712.851,258988.172,257040.093,11933.446,412.841
734,233.852,162288.410,259646.362,258479.978,12100.704,418.525
735,235.668,162641.079,261401.438,259439.829,12140.132,411.136
736,235.543,163395.274,260196.817,261104.565,12144.661,418.412
737,233.446,164278.578,260986.684,260437.260,12147.041,419.073
738,233.414,164167.615,262258.374,261897.020,12224.588,427.328
739,235.488,164209.757,262611.186,262280.949,12198.231,428.515
740,236.484,164696.904,264290.559,261707.907,12323.511,419.945
741,235.442,164982.908,263762.011,263128.919,12246.531,414.590
742,236.333,165461.032,265154.412,266412.182,12330.274,423.397
743,236.501,166610.284,266952.865,265426.615,12314.468,423.152
744,237.572,166862.430,267197.609,264600.735,12470.149,424.166
745,238.510,166842.771,266389.196,265959.240,12432.230,427.119
746,237.348,168006.766,268726.765,266298.799,12381.088,430.296
747,239.678,168080.328,268845.900,267497.331,12443.982,420.454
748,237.817,168564.157,270836.594,267487.013,12523.744,422.849
749,237.661,168680.442,269465.138,269388.673,12522.836,426.536
750,239.401,170473.409,270651.053,268628.278,12618.873,430.698
751,241.814,169609.464,272580.280,269954.968,12641.340,427.849
752,238.560,171482.202,271824.569,271913.224,12632.135,431.140
753,242.113,170109.525,273172.415,272296.367,12682.662,430.855
754,237.147,170903.708,276303.103,272501.757,12784.358,428.261
755,238.333,171116.011,274884.826,275358.491,12780.687,429.688
756,240.334,172520.902,275218.126,275084.668,12747.067,428.480
757,242.869,172460.373,277672.387,272889.443,12921.439,432.913
758,240.387,172566.578,279281.957,275860.418,12874.014,430.313
759,241.948,173646.018,279951.556,277130.096,12987.474,430.836
760,242.405,174651.795,278863.745,278380.976,12972.213,449.049
761,241.648,175216.175,280727.283,276557.161,12992.898,431.853
762,243.046,176539.566,281596.163,279321.055,13031.064,440.413
763,241.810,176304.141,283047.694,278068.431,13060.888,433.498
764,242.371,176820.110,282176.654,280168.250,12908.941,434.916
765,242.007,178028.360,283104.074,282010.867,13245.264,435.556
766,247.996,177381.504,284343.832,285737.405,13162.035,439.841
767,246.578,177994.153,286777.346,283257.954,13163.095,441.232
768,242.901,178519.653,284500.366,282568.503,13227.510,441.743
769,243.650,179204.992,285523.672,282516.542,13249.922,440.840
770,244.194,179773.953,287681.649,284732.945,13356.656,434.350
771,243.376,182778.675,289002.462,284309.464,13473.020,436.028
772,245.010,184453.966,288762.152,287450.829,13445.246,434.098
773,248.819,179670.042,289096.508,287845.576,13393.075,440.191
774,249.050,180823.243,289062.898,287536.774,13457.252,441.741
775,247.463,180499.903,291768.923,287917.274,13407.039,445.854
776,245.107,183608.169,290817.512,289757.148,13671.307,448.004
777,248.744,181143.159,292956.750,286534.187,13680.398,440.327
778,251.055,182062.296,294242.670,289486.860,13562.843,451.922
779,247.841,183517.711,292822.923,290513.641,13659.643,440.174
780,247.545,186223.258,295634.125,292010.126,13672.065,447.147
781,248.539,184082.327,295583.312,292508.324,13736.606,449.003
782,249.772,184355.316,298231.296,293055.973,13787.170,447.689
783,250.159,185767.854,299955.670,293806.264,13865.324,438.351
784,249.312,187165.169,300620.744,295740.987,13917.277,444.347
785,248.391,186004.240,298525.566,298254.845,13880.070,437.441
786,253.465,187944.366,300559.511,299794.307,13906.785,446.766
787,252.460,192306.171,301890.301,299226.895,14005.236,437.798
788,252.612,188610.134,299873.130,301304.709,14017.996,445.358
789,253.346,197558.066,303309.420,297603.012,13878.639,446.670
790,250.540,190469.297,302819.960,298359.457,14007.599,450.877
791,251.715,193727.614,301577.409,299656.073,14113.723,454.762
792,253.863,190878.756,304085.505,305640.069,14093.102,443.831
793,255.037,193753.564,303696.852,302370.025,14172.995,450.205
794,254.157,189316.432,307566.577,305156.332,14198.347,447.472
795,253.902,192098.520,306208.179,305482.958,14294.235,455.071
796,254.452,196593.338,306660.134,304011.429,14312.605,455.428
797,256.123,191365.843,308519.854,307519.826,14383.796,453.522
798,253.926,192017.142,309423.985,307835.268,14387.169,453.961
799,255.020,197441.682,311275.801,305354.851,14318.070,455.176
800,253.583,196915.675,312490.009,307758.923,14389.559,456.938
801,258.346,193859.272,314180.089,309170.721,14475.399,458.361
802,254.350,199580.954,310671.937,307355.420,14601.993,459.028
803,259.556,200539.063,315546.450,311893.440,14582.712,461.113
804,256.204,194567.888,315815.954,312557.929,14687.782,465.562
805,254.424,201422.566,316852.839,311782.469,14575.891,448.784
806,256.684,196331.838,317843.680,309331.014,14656.587,462.730
807,257.033,201639.250,316591.683,314180.646,14675.418,463.171
808,258.247,198975.350,319593.836,315126.908,14789.384,458.365
809,259.179,198113.125,317385.531,317142.200,14754.082,454.436
810,258.970,198425.188,319923.515,317858.593,14788.442,472.092
811,258.839,202899.139,319302.249,318131.200,14971.014,460.054
812,259.598,203496.022,320405.034,318295.736,15104.286,460.858
813,260.458,202606.049,323258.348,315742.380,14999.949,467.408
814,272.928,206403.102,325431.437,319696.273,15070.918,463.684
815,258.040,205636.724,323319.415,321284.456,15176.948,464.606
816,263.082,202100.800,324588.031,320983.611,15170.573,470.840
817,262.225,201741.970,326435.337,322468.082,15481.283,462.317
818,261.582,205359.337,327795.890,324921.286,15390.879,466.308
819,266.639,206628.274,328046.427,323774.412,15221.605,493.464
820,265.122,208372.299,329762.616,323510.027,15172.228,464.058
821,261.177,204767.888,328110.560,325146.653,15238.551,471.963
822,263.860,209380.726,329395.640,326959.163,15267.050,462.570
823,261.749,204358.662,331721.457,326609.697,15353.773,463.839
824,265.137,208669.012,331864.084,327847.896,15331.071,473.133
825,265.864,209998.699,331990.847,328965.163,15440.107,467.461
826,263.580,210920.183,333750.184,329814.280,15402.303,465.631
827,263.612,211472.129,334152.980,329662.514,15448.757,470.890
828,266.667,207746.635,334464.933,330534.698,15548.656,476.642
829,264.619,210000.663,332308.411,331534.032,15543.757,466.814
830,267.089,208404.262,335951.832,332799.318,15544.058,478.376
831,263.570,212761.881,338646.112,333792.755,15644.874,474.067
832,263.385,211891.612,338266.025,333196.299,15746.472,477.371
833,266.073,213365.999,337013.059,335185.058,15800.026,474.269
834,263.956,209713.098,338711.192,335525.894,15750.074,480.281
835,266.989,213895.887,341526.936,335941.607,15706.305,462.817
836,266.929,216397.611,340077.865,336621.177,15835.381,479.518
837,271.062,214354.180,342647.345,336850.704,15861.125,478.465
838,268.724,212424.059,344377.886,337169.970,15961.741,479.327
839,267.734,217003.112,342231.110,338992.281,15971.370,476.490
840,268.842,220296.979,343592.134,338294.556,16047.229,483.169
841,266.824,218086.935,343644.726,341506.049,16117.959,474.737
842,269.830,215457.342,346694.464,342146.477,16118.169,470.321
843,270.871,218417.791,347575.091,343395.203,16233.025,487.200
844,271.236,220170.633,347060.336,345085.756,16128.354,481.095
845,270.382,219090.529,347526.576,347159.920,16140.619,481.236
846,270.118,220662.535,349543.267,346605.101,16197.578,480.446
847,272.618,220864.044,349064.020,346291.215,16234.354,483.121
848,268.571,221603.776,351251.275,345186.072,16365.951,485.655
849,272.391,221775.824,351860.489,348242.869,16302.131,477.776
850,269.523,224009.812,355604.585,346492.684,16452.100,490.778
851,273.722,219742.157,349960.373,348930.024,16439.412,490.962
852,269.491,224120.967,351793.358,349579.643,16512.157,482.205
853,276.302,221274.657,354460.256,353970.698,16545.916,491.472
854,271.438,224541.041,355073.279,350385.586,16570.195,484.371
855,276.335,221582.934,356135.807,351757.834,16647.939,476.801
856,272.104,225775.926,355059.241,354065.036,16672.780,482.865
857,274.272,227723.230,357916.353,354495.187,16653.299,487.719
858,273.307,226873.230,354922.611,355878.015,16671.604,489.189
859,272.090,226687.917,359130.039,355261.838,16695.051,488.975
860,277.494,228188.616,357491.231,356482.080,16748.879,487.079
861,274.362,225382.773,359793.900,357623.035,16689.710,501.409
862,273.193,229418.621,360439.103,357645.978,16823.813,481.020
863,275.728,229698.364,362193.315,357758.579,16969.296,494.150
864,276.002,228802.069,361707.677,360473.074,16978.184,490.365
865,279.049,230027.935,364284.468,360514.701,16931.347,493.182
866,275.914,231150.741,362935.157,361171.121,16988.294,487.355
867,275.719,227193.282,364791.761,361918.013,17080.264,491.347
868,276.770,230976.560,364192.705,366425.065,17039.412,498.311
869,278.349,232029.720,367296.384,363394.816,17006.149,496.390
870,278.091,229868.077,367514.226,362928.247,17151.135,490.428
871,281.316,233410.235,367156.998,364716.527,17197.080,495.896
872,278.002,233108.920,369733.922,366870.072,17140.891,496.599
873,280.289,234232.234,370131.327,369044.821,17243.803,499.566
874,279.033,235359.624,369431.857,368368.192,17300.825,503.722
875,277.560,231956.920,375886.788,366895.005,17285.542,497.528
876,279.973,237001.026,373287.922,366161.515,17485.906,506.845
877,281.652,231902.575,375483.466,371063.162,17378.235,502.636
878,281.996,237225.856,373477.010,371227.342,17651.119,489.593
879,276.370,238427.295,373392.791,368980.109,17483.304,497.739
880,284.574,237949.858,377192.068,370770.634,17498.183,497.851
881,282.103,238802.825,377799.152,372741.825,17745.575,510.604
882,285.255,238371.185,375272.468,374644.690,17649.048,494.835
883,280.069,241520.969,376585.624,377629.874,17766.951,502.999
884,282.027,241812.311,380028.136,374815.265,17836.577,506.409
885,283.226,240965.557,380733.156,378763.682,17942.225,504.903
886,283.723,240116.096,382237.218,379054.421,17875.712,512.537
887,282.853,242210.351,380829.874,382156.461,17960.851,494.822
888,287.043,242477.776,385232.795,381065.301,17995.651,500.638
889,284.747,243267.720,385318.595,380261.332,18080.341,504.296
890,282.487,240376.261,385918.690,384422.902,18129.206,506.428
891,282.027,244009.061,385895.974,386065.782,18115.562,502.489
892,282.302,245445.650,384157.570,383451.090,18178.259,508.385
893,288.918,244986.695,387360.481,384019.502,18370.166,505.859
894,285.511,245965.101,388486.949,381977.394,18294.885,519.235
895,285.493,245831.381,391544.968,386134.752,18274.557,511.884
896,288.126,247612.935,390914.218,385744.758,18428.341,511.360
897,288.242,247050.459,396961.023,386018.037,18399.983,499.947
898,285.904,247647.666,391064.411,390735.647,18450.575,511.737
899,288.994,252517.415,394942.219,390509.880,18492.642,512.063
900,285.216,249656.831,395637.445,391164.365,18573.115,510.329
901,288.534,250328.125,401145.433,391192.784,18485.423,511.965
902,288.368,250960.351,397554.055,392733.507,18601.779,517.012
903,290.211,253172.348,395772.539,392183.540,18817.843,507.373
904,290.867,252008.316,401716.381,393869.998,18665.967,515.689
905,289.860,254298.824,398598.556,393307.758,18728.166,513.259
906,288.673,253620.708,406299.974,396454.534,18804.872,503.908
907,291.198,254760.974,402362.478,400016.581,18788.225,520.168
908,288.800,254418.114,406029.751,399728.235,18899.787,513.231
909,291.591,254092.995,400610.093,399436.074,18754.619,530.371
910,291.436,254811.025,405920.518,401350.248,18885.720,517.583
911,291.785,254876.002,404191.116,402028.145,19127.426,517.812
912,290.320,255882.117,406141.755,399979.630,19027.409,519.935
913,292.650,256672.397,409402.839,402218.092,19039.706,509.617
914,294.299,257406.110,409725.201,406951.238,19112.817,510.867
915,291.450,258691.556,412507.773,403931.207,19111.132,520.232
916,293.305,261678.404,411564.210,402298.924,19109.035,519.552
917,291.331,260558.385,413768.109,410600.402,19083.546,523.088
918,294.075,260179.727,412623.708,406276.403,19101.867,527.638
919,294.404,261025.296,415448.806,408672.519,19226.750,523.359
920,295.794,262145.383,411877.837,414966.270,19310.122,525.192
921,296.842,261735.175,416168.288,413779.396,19437.244,526.046
922,293.539,262494.652,418097.274,413801.868,19501.125,524.076
923,294.823,262961.282,418750.149,415274.685,19388.636,520.879
924,293.858,263237.005,415634.048,415207.250,19507.471,514.273
925,295.815,263667.654,417310.597,412787.886,19605.061,523.428
926,296.687,265041.216,421636.015,416022.746,19576.354,523.291
927,303.203,267346.670,420517.990,416661.305,19726.971,521.799
928,297.231,265436.079,423788.022,416267.863,19675.275,520.910
929,297.992,265527.663,422443.704,415461.262,19833.453,533.208
930,299.471,267453.301,426528.291,417750.874,19899.983,525.874
931,297.844,268080.472,424816.274,420034.319,19831.131,527.981
932,297.938,267845.877,422817.946,419955.884,19784.777,534.059
933,302.708,269224.404,425430.250,424570.345,19832.871,527.820
934,299.398,269268.874,430317.823,422105.780,19811.392,536.149
935,300.036,269581.373,425486.605,425342.422,19801.722,530.265
936,299.302,270626.475,432302.778,426587.818,20054.845,537.352
937,298.180,271453.482,432818.455,427718.297,20097.042,534.782
938,301.236,271820.068,433072.621,425080.581,20148.455,530.173
939,302.807,273335.013,433682.298,426751.522,20216.175,522.318
940,297.553,272316.392,433481.763,428830.104,20220.690,527.661
941,301.621,273349.344,431736.798,431011.865,20266.895,533.996
942,303.565,273935.161,432915.388,430154.039,20478.757,536.679
943,302.820,274561.854,432723.558,432931.962,20317.026,535.237
944,298.286,274003.126,435703.078,432124.368,20441.019,537.502
945,301.239,275551.391,438109.928,433013.552,20544.341,539.020
946,299.211,274455.958,438191.976,433077.082,20504.299,533.803
947,303.940,276790.494,437684.877,436044.510,20629.162,532.341
948,304.492,278440.601,439894.978,433708.704,20589.323,534.128
949,304.596,279539.059,440639.022,436192.287,20670.673,540.318
950,303.047,277586.726,444831.850,438976.593,20665.011,537.679
951,300.843,284861.335,451234.516,439952.674,20787.089,545.081
952,304.909,280164.485,447713.448,439909.772,20769.054,541.845
953,306.294,283111.861,448666.714,439125.224,21021.320,541.857
954,307.681,279469.896,450464.196,441171.089,20878.823,540.157
955,306.444,280513.744,447283.839,439299.999,20918.307,545.185
956,305.319,281519.303,444998.697,445108.521,21033.605,553.275
957,306.805,282018.433,451410.226,448026.825,21047.765,548.464
958,306.611,287796.127,445995.165,447431.379,20992.243,560.535
959,310.637,283706.686,452895.170,451989.244,21082.845,543.291
960,305.504,286544.971,454101.408,446153.409,20981.857,542.669
961,304.057,287372.327,454513.158,449842.323,21062.976,543.635
962,305.851,289139.076,455198.070,452753.677,21041.544,562.695
963,309.875,285229.262,456353.980,449229.620,21400.803,539.106
964,308.628,285943.166,451708.832,453159.236,20936.753,550.142
965,306.793,286894.625,457791.222,454725.272,21057.637,554.843
966,309.349,292333.433,452662.039,458132.455,21400.371,550.117
967,310.292,291625.179,460012.422,453728.417,21712.373,556.144
968,310.596,292614.751,459368.925,452066.525,21450.370,548.638
969,315.491,291132.074,465306.451,452719.030,21592.730,560.043
970,310.529,290120.706,464952.511,462111.893,21537.815,549.804
971,310.617,292660.996,459798.328,453653.910,21646.451,550.363
972,308.834,294209.047,467521.604,465375.510,21558.635,554.089
973,310.577,294231.312,467107.362,463728.976,21753.290,555.734
974,312.068,291877.082,460075.436,462681.137,21762.055,561.437
975,312.739,296046.605,469134.647,458561.254,22020.069,567.135
976,316.048,293750.165,465204.240,460490.831,21763.234,563.870
977,313.407,293548.122,462697.783,465326.577,21930.425,559.620
978,314.891,293810.919,470730.176,463176.842,22136.978,553.306
979,314.948,294479.038,468541.125,467921.423,21926.035,555.765
980,318.239,295353.105,471108.950,470607.065,22000.565,550.658
981,311.085,297342.424,475625.185,470310.328,22060.995,563.401
982,316.409,299489.762,475469.132,468778.554,21894.668,562.916
983,312.093,299794.922,476932.106,465791.701,22124.818,557.417
984,316.719,298191.074,474391.354,470229.834,22253.564,566.833
985,324.311,299240.798,478013.933,468146.039,22497.055,557.080
986,317.903,303105.050,483273.251,478320.664,22057.107,565.407
987,314.750,303288.062,479162.647,469220.531,22377.579,555.839
988,317.050,305474.350,478419.895,473473.343,22169.551,566.284
989,316.572,305367.424,479618.902,475389.771,22500.104,562.116
990,315.829,303615.213,483704.419,482441.147,22451.283,564.389
991,324.622,306682.971,488483.456,481453.184,22393.628,568.493
992,322.809,302229.487,487462.704,481328.264,22611.859,561.458
993,328.109,307422.879,492044.406,484002.958,22757.043,560.435
994,318.186,309186.725,499771.267,484015.591,22699.231,560.187
995,318.473,306359.894,484844.823,482230.775,22806.166,560.131
996,320.968,310790.106,488528.468,483752.561,22659.294,567.812
997,318.106,310117.629,487080.818,486971.022,22646.878,568.446
998,316.263,311454.523,500707.894,489675.269,22975.046,574.182
999,315.894,311304.131,488525.717,487847.961,22864.288,560.742
1000,319.529,308278.850,492224.608,486298.948,22880.553,578.296


==> ims/plotdata.csv <==
order,cadabra,xact,redberry_warm,redberry_cold,alakazam
1,,,,,3.679
2,1329.34,781,8.533,239.134,12.035
3,,,,,18.992
4,4484.047,4347,20.169,143.055,22.128
5,,,,,32.812
6,10071.336,10684,39.566,158.743,36.031
7,,,,,48.465
8,18441.828,19200,66.039,362.785,52.96
9,,,,,67.18
10,30318.685,31049,98.653,464.069,72.954
11,,,,,89.912
12,45902.052,44610,135.519,322.066,97.771
13,,,,,116.893
14,66752.817,67493,185.222,682.798,122.634
15,,,,,144.004
16,90339.198,87536,233.667,311.972,156.302
17,,,,,175.424
18,121478.047,119647,301.249,923.03,183.596
19,,,,,216.005
20,156327.546,148784,366.536,407.544,221.708
21,,,,,250.935
22,208721.867,184177,434.734,467.304,266.85
23,,,,,294.441
24,262024.445,227135,514.239,1566.951,308.643
25,,,,,342.187
26,330555.364,276987,606.567,633.448,355.628
27,,,,,387.725
28,402972.523,326726,699.314,737.282,403.835
29,,,,,437.328
30,490909.3,389635,798.904,828.444,455.298
31,,,,,489.981
32,606430.644,459189,913.508,2821.964,512.91
33,,,,,557.851
34,715922.01,558917,1040.61,1055.747,561.578
35,,,,,603.321
36,839189.175,645244,1173.118,1187.014,622.937
37,,,,,669.14
38,973737.745,733064,1317.623,1317.227,684.875
39,,,,,729.112
40,1103754.01,849232,1461.724,1536.914,746.366
41,,,,,802.676
42,1237378.503,985493,1568.319,1610.543,817.149
43,,,,,867.418
44,1416248.559,1129551,1724.47,1771.983,897.007
45,,,,,940.222
46,1581141.644,1304076,1874.035,1926.661,964.815
47,,,,,1023.351
48,1782742.517,1419783,2057.904,2072.944,1042.1
49,,,,,1097.59
50,2072023.343,1617834,2203.166,2249.063,1119.008
51,,,,,1173.883
52,2252576.59,1831749,2413.663,2431.42,1210.956
53,,,,,1278.646
54,2455799.33,2068911,2582.774,2621.961,1287.523
55,,,,,1351.108
56,2743239.398,2319631,2795.098,2805.033,1377.127
57,,,,,1454.221
58,2967762.262,2588057,2978.477,3018.551,1473.608
59,,,,,1537.505
60,3232750.951,2870780,3206.707,3235.931,1560.722
61,,,,,1634.529
62,3507899.743,3200806,3406.103,3429.599,1657.489
63,,,,,1723.883
64,3814165.864,3516694,3673.882,3671.329,1767.204
65,,,,,1834.251
66,4168703.055,3890882,3891.974,3924.888,1869.468
67,,,,,1947.634
68,4519114.402,4336025,4182.016,4169.853,1979.928
69,,,,,2048.39
70,4917629.842,4855497,4419.847,4419.521,2088.856
71,,,,,2178.522
72,5281274.84,5262231,4714.929,4670.958,2210.745
73,,,,,2297.998
74,5706216.94,5752773,4946.602,4915.829,2322.003
75,,,,,2401.716
76,6158136.165,6231613,5240.819,5221.745,2464.504
77,,,,,2538.41
78,6531681.552,6800061,5521.214,5468.808,2568.226
79,,,,,2673.937
80,7075390.243,7441782,5834.029,5748.7,2702.668
81,,,,,2796.826
82,7650914.755,8150456,6013.059,6032.646,2826.088
83,,,,,2966.296
84,8103062.358,8833568,6300.63,6307.479,3045.008
85,,,,,3147.322
86,8711782.507,9629732,6828.886,6596.482,3245.202
87,,,,,3335.49
88,9300109.015,10449932,6896.319,6907.173,3390.266
89,,,,,3451.557
90,9875977.443,11349148,7252.315,7190.823,3521.896
91,,,,,3660.793
92,10427761.13,12605590,7437.707,7484.202,3691.033
93,,,,,3757.512
94,11152860.44,13590534,7769.676,7805.399,3839.405
95,,,,,3909.644
96,11853816.23,14718301,8179.83,8138.567,4015.703
97,,,,,4062.492
98,12280707.97,15669085,8682.812,8499.498,4115.642
99,,,,,4250.284
100,13075954.88,16980727,8850.381,8829.565,4358.42

